Mixed-variable policy-based optimization

The optimization of mixed-variable problems remains a significant challenge. We propose an extension of the policy-based optimization method that handles mixed-variables problems in a natural way, through a simple policy combination. This is achieved by independently sampling from a multivariate normal distribution for the continuous domain, and from multiple categorical distributions for the discrete choices. Results demonstrate that the agent successfully yields high-quality solutions on a classical problem of electromagnetics, showcasing its robustness.

==> fig/flat.dat <==
300.000000 0.906277
301.005025 0.928179
302.010050 0.944986
303.015075 0.957009
304.020101 0.965316
305.025126 0.970934
306.030151 0.974627
307.035176 0.976893
308.040201 0.978026
309.045226 0.978151
310.050251 0.977244
311.055276 0.975102
312.060302 0.971262
313.065327 0.964798
314.070352 0.953880
315.075377 0.934831
316.080402 0.900540
317.085427 0.841968
318.090452 0.776453
319.095477 0.780603
320.100503 0.843951
321.105528 0.896298
322.110553 0.927178
323.115578 0.944665
324.120603 0.954679
325.125628 0.960313
326.130653 0.963095
327.135678 0.963727
328.140704 0.962421
329.145729 0.959005
330.150754 0.952901
331.155779 0.942954
332.160804 0.927138
333.165829 0.902241
334.170854 0.864565
335.175879 0.815476
336.180905 0.774818
337.185930 0.773976
338.190955 0.808892
339.195980 0.849465
340.201005 0.880698
341.206030 0.901620
342.211055 0.914743
343.216080 0.922288
344.221106 0.925633
345.226131 0.925455
346.231156 0.921887
347.236181 0.914603
348.241206 0.902834
349.246231 0.885450
350.251256 0.861352
351.256281 0.830828
352.261307 0.798473
353.266332 0.775513
354.271357 0.773981
355.276382 0.794015
356.281407 0.824018
357.286432 0.853126
358.291457 0.876729
359.296482 0.894340
360.301508 0.906904
361.306533 0.915528
362.311558 0.921097
363.316583 0.924232
364.321608 0.925335
365.326633 0.924639
366.331658 0.922254
367.336683 0.918200
368.341709 0.912436
369.346734 0.904895
370.351759 0.895517
371.356784 0.884300
372.361809 0.871356
373.366834 0.856972
374.371859 0.841640
375.376884 0.826064
376.381910 0.811110
377.386935 0.797728
378.391960 0.786874
379.396985 0.779448
380.402010 0.776221
381.407035 0.777743
382.412060 0.784172
383.417085 0.795130
384.422111 0.809666
385.427136 0.826418
386.432161 0.843921
387.437186 0.860913
388.442211 0.876508
389.447236 0.890221
390.452261 0.901885
391.457286 0.911543
392.462312 0.919342
393.467337 0.925471
394.472362 0.930109
395.477387 0.933408
396.482412 0.935474
397.487437 0.936365
398.492462 0.936083
399.497487 0.934569
400.502513 0.931690
401.507538 0.927223
402.512563 0.920834
403.517588 0.912054
404.522613 0.900264
405.527638 0.884736
406.532663 0.864815
407.537688 0.840463
408.542714 0.813391
409.547739 0.788540
410.552764 0.773975
411.557789 0.776432
412.562814 0.795267
413.567839 0.822971
414.572864 0.851566
415.577889 0.876580
416.582915 0.896730
417.587940 0.912330
418.592965 0.924186
419.597990 0.933110
420.603015 0.939765
421.608040 0.944648
422.613065 0.948118
423.618090 0.950421
424.623116 0.951714
425.628141 0.952089
426.633166 0.951574
427.638191 0.950144
428.643216 0.947716
429.648241 0.944148
430.653266 0.939223
431.658291 0.932650
432.663317 0.924062
433.668342 0.913056
434.673367 0.899334
435.678392 0.883022
436.683417 0.865290
437.688442 0.849074
438.693467 0.839014
439.698492 0.839303
440.703518 0.850424
441.708543 0.868591
442.713568 0.888759
443.718593 0.907431
444.723618 0.923154
445.728643 0.935778
446.733668 0.945700
447.738693 0.953444
448.743719 0.959492
449.748744 0.964232
450.753769 0.967964
451.758794 0.970914
452.763819 0.973249
453.768844 0.975094
454.773869 0.976542
455.778894 0.977663
456.783920 0.978508
457.788945 0.979115
458.793970 0.979514
459.798995 0.979723
460.804020 0.979756
461.809045 0.979621
462.814070 0.979323
463.819095 0.978860
464.824121 0.978229
465.829146 0.977423
466.834171 0.976432
467.839196 0.975244
468.844221 0.973843
469.849246 0.972215
470.854271 0.970342
471.859296 0.968207
472.864322 0.965797
473.869347 0.963102
474.874372 0.960121
475.879397 0.956862
476.884422 0.953351
477.889447 0.949629
478.894472 0.945759
479.899497 0.941823
480.904523 0.937919
481.909548 0.934152
482.914573 0.930627
483.919598 0.927431
484.924623 0.924627
485.929648 0.922246
486.934673 0.920282
487.939698 0.918696
488.944724 0.917428
489.949749 0.916396
490.954774 0.915514
491.959799 0.914695
492.964824 0.913854
493.969849 0.912915
494.974874 0.911807
495.979899 0.910467
496.984925 0.908838
497.989950 0.906865
498.994975 0.904498
500.000000 0.901685


==> fig/flat_avg.dat <==
0.00000e+00 -3.69942e-01 -3.36921e-01 -4.02964e-01 -3.69942e-01 -3.36921e-01 -4.02964e-01
8.00000e+00 -3.82209e-01 -3.41029e-01 -4.23389e-01 -4.25257e-01 -4.05933e-01 -4.44581e-01
1.60000e+01 -3.84407e-01 -3.34688e-01 -4.34126e-01 -4.51260e-01 -4.34916e-01 -4.67604e-01
2.40000e+01 -3.77273e-01 -3.28455e-01 -4.26091e-01 -4.72541e-01 -4.56982e-01 -4.88100e-01
3.20000e+01 -3.83533e-01 -3.16431e-01 -4.50634e-01 -4.82470e-01 -4.67861e-01 -4.97080e-01
4.00000e+01 -3.75104e-01 -3.18471e-01 -4.31738e-01 -4.88326e-01 -4.74277e-01 -5.02376e-01
4.80000e+01 -3.85214e-01 -3.29414e-01 -4.41014e-01 -4.92188e-01 -4.78508e-01 -5.05869e-01
5.60000e+01 -3.80632e-01 -3.24528e-01 -4.36737e-01 -4.94927e-01 -4.81509e-01 -5.08346e-01
6.40000e+01 -3.83697e-01 -3.27493e-01 -4.39902e-01 -4.99165e-01 -4.84060e-01 -5.14271e-01
7.20000e+01 -3.81093e-01 -3.27062e-01 -4.35124e-01 -5.02378e-01 -4.86467e-01 -5.18289e-01
8.00000e+01 -3.75146e-01 -3.12816e-01 -4.37476e-01 -5.08184e-01 -4.95660e-01 -5.20707e-01
8.80000e+01 -3.81529e-01 -3.28804e-01 -4.34253e-01 -5.11104e-01 -4.99344e-01 -5.22865e-01
9.60000e+01 -3.91208e-01 -3.30597e-01 -4.51818e-01 -5.14719e-01 -5.02077e-01 -5.27361e-01
1.04000e+02 -3.62972e-01 -3.12919e-01 -4.13025e-01 -5.17093e-01 -5.04574e-01 -5.29611e-01
1.12000e+02 -3.85859e-01 -3.31636e-01 -4.40082e-01 -5.19167e-01 -5.06700e-01 -5.31635e-01
1.20000e+02 -3.83139e-01 -3.38056e-01 -4.28222e-01 -5.20963e-01 -5.08540e-01 -5.33386e-01
1.28000e+02 -3.69766e-01 -3.08216e-01 -4.31316e-01 -5.22532e-01 -5.10148e-01 -5.34916e-01
1.36000e+02 -3.72276e-01 -3.12011e-01 -4.32542e-01 -5.23916e-01 -5.11565e-01 -5.36266e-01
1.44000e+02 -3.66860e-01 -3.10210e-01 -4.23511e-01 -5.25144e-01 -5.12824e-01 -5.37464e-01
1.52000e+02 -3.82717e-01 -3.20275e-01 -4.45159e-01 -5.26242e-01 -5.13950e-01 -5.38535e-01
1.60000e+02 -3.73721e-01 -3.18306e-01 -4.29136e-01 -5.27230e-01 -5.14962e-01 -5.39499e-01
1.68000e+02 -3.85283e-01 -3.34856e-01 -4.35709e-01 -5.28124e-01 -5.15877e-01 -5.40370e-01
1.76000e+02 -3.72206e-01 -3.11125e-01 -4.33286e-01 -5.28935e-01 -5.16709e-01 -5.41161e-01
1.84000e+02 -3.72254e-01 -3.20710e-01 -4.23799e-01 -5.29676e-01 -5.17468e-01 -5.41884e-01
1.92000e+02 -3.84613e-01 -3.29403e-01 -4.39824e-01 -5.30354e-01 -5.18163e-01 -5.42545e-01
2.00000e+02 -3.85935e-01 -3.30675e-01 -4.41195e-01 -5.30978e-01 -5.18802e-01 -5.43154e-01
2.08000e+02 -3.72047e-01 -3.15599e-01 -4.28496e-01 -5.31554e-01 -5.19392e-01 -5.43716e-01
2.16000e+02 -3.87054e-01 -3.32539e-01 -4.41569e-01 -5.32087e-01 -5.19938e-01 -5.44235e-01
2.24000e+02 -3.75136e-01 -3.21101e-01 -4.29171e-01 -5.33236e-01 -5.20195e-01 -5.46277e-01
2.32000e+02 -3.78800e-01 -3.24331e-01 -4.33269e-01 -5.33783e-01 -5.20634e-01 -5.46933e-01
2.40000e+02 -3.59958e-01 -3.13004e-01 -4.06913e-01 -5.34294e-01 -5.21043e-01 -5.47545e-01
2.48000e+02 -3.72630e-01 -3.16891e-01 -4.28369e-01 -5.34771e-01 -5.21426e-01 -5.48117e-01
2.56000e+02 -3.72798e-01 -3.13924e-01 -4.31672e-01 -5.35219e-01 -5.21785e-01 -5.48653e-01
2.64000e+02 -3.80538e-01 -3.19594e-01 -4.41482e-01 -5.37260e-01 -5.23734e-01 -5.50787e-01
2.72000e+02 -3.83852e-01 -3.35400e-01 -4.32304e-01 -5.39820e-01 -5.28786e-01 -5.50854e-01
2.80000e+02 -3.84232e-01 -3.35029e-01 -4.33434e-01 -5.40587e-01 -5.29767e-01 -5.51406e-01
2.88000e+02 -3.87266e-01 -3.37402e-01 -4.37129e-01 -5.41311e-01 -5.30694e-01 -5.51928e-01
2.96000e+02 -3.96180e-01 -3.42300e-01 -4.50060e-01 -5.41995e-01 -5.31570e-01 -5.52421e-01
3.04000e+02 -3.87218e-01 -3.33019e-01 -4.41416e-01 -5.43287e-01 -5.33056e-01 -5.53519e-01
3.12000e+02 -3.97799e-01 -3.46120e-01 -4.49478e-01 -5.43963e-01 -5.33905e-01 -5.54021e-01
3.20000e+02 -3.95478e-01 -3.37805e-01 -4.53150e-01 -5.46365e-01 -5.34213e-01 -5.58517e-01
3.28000e+02 -3.90162e-01 -3.31119e-01 -4.49205e-01 -5.47147e-01 -5.34931e-01 -5.59363e-01
3.36000e+02 -3.73837e-01 -3.13841e-01 -4.33832e-01 -5.47892e-01 -5.35615e-01 -5.60170e-01
3.44000e+02 -3.82199e-01 -3.27278e-01 -4.37120e-01 -5.50212e-01 -5.37773e-01 -5.62651e-01
3.52000e+02 -3.96771e-01 -3.43878e-01 -4.49664e-01 -5.51030e-01 -5.38526e-01 -5.63534e-01
3.60000e+02 -3.87641e-01 -3.35483e-01 -4.39798e-01 -5.51812e-01 -5.39247e-01 -5.64378e-01
3.68000e+02 -4.13705e-01 -3.55491e-01 -4.71919e-01 -5.52560e-01 -5.39935e-01 -5.65185e-01
3.76000e+02 -4.03477e-01 -3.51659e-01 -4.55295e-01 -5.53276e-01 -5.40594e-01 -5.65958e-01
3.84000e+02 -4.04537e-01 -3.55235e-01 -4.53839e-01 -5.53962e-01 -5.41226e-01 -5.66698e-01
3.92000e+02 -4.12227e-01 -3.59923e-01 -4.64531e-01 -5.54879e-01 -5.41926e-01 -5.67832e-01
4.00000e+02 -3.98343e-01 -3.43751e-01 -4.52935e-01 -5.58230e-01 -5.48155e-01 -5.68305e-01
4.08000e+02 -4.01648e-01 -3.36980e-01 -4.66317e-01 -5.59056e-01 -5.49137e-01 -5.68974e-01
4.16000e+02 -4.13502e-01 -3.51616e-01 -4.75388e-01 -5.59850e-01 -5.50082e-01 -5.69617e-01
4.24000e+02 -3.97929e-01 -3.41315e-01 -4.54542e-01 -5.60613e-01 -5.50991e-01 -5.70236e-01
4.32000e+02 -4.18484e-01 -3.61566e-01 -4.75402e-01 -5.61349e-01 -5.51867e-01 -5.70831e-01
4.40000e+02 -3.98519e-01 -3.48525e-01 -4.48514e-01 -5.66769e-01 -5.51407e-01 -5.82132e-01
4.48000e+02 -4.20253e-01 -3.63611e-01 -4.76895e-01 -5.68668e-01 -5.53614e-01 -5.83721e-01
4.56000e+02 -4.06822e-01 -3.55183e-01 -4.58461e-01 -5.69701e-01 -5.54411e-01 -5.84991e-01
4.64000e+02 -4.06916e-01 -3.59986e-01 -4.53846e-01 -5.70698e-01 -5.55180e-01 -5.86217e-01
4.72000e+02 -4.28087e-01 -3.75829e-01 -4.80345e-01 -5.71662e-01 -5.55922e-01 -5.87401e-01
4.80000e+02 -4.17245e-01 -3.56609e-01 -4.77881e-01 -5.72593e-01 -5.56640e-01 -5.88546e-01
4.88000e+02 -4.15506e-01 -3.49356e-01 -4.81655e-01 -5.73494e-01 -5.57335e-01 -5.89653e-01
4.96000e+02 -4.16295e-01 -3.51550e-01 -4.81040e-01 -5.74365e-01 -5.58007e-01 -5.90724e-01
5.04000e+02 -4.22294e-01 -3.63329e-01 -4.81259e-01 -5.75455e-01 -5.58558e-01 -5.92352e-01
5.12000e+02 -4.19762e-01 -3.53102e-01 -4.86421e-01 -5.76287e-01 -5.59182e-01 -5.93392e-01
5.20000e+02 -4.16774e-01 -3.55196e-01 -4.78352e-01 -5.77093e-01 -5.59787e-01 -5.94399e-01
5.28000e+02 -4.36986e-01 -3.84018e-01 -4.89954e-01 -5.77875e-01 -5.60374e-01 -5.95376e-01
5.36000e+02 -4.27700e-01 -3.78183e-01 -4.77216e-01 -5.78634e-01 -5.60943e-01 -5.96324e-01
5.44000e+02 -4.22182e-01 -3.67372e-01 -4.76992e-01 -5.79370e-01 -5.61496e-01 -5.97244e-01
5.52000e+02 -4.23213e-01 -3.61589e-01 -4.84838e-01 -5.80084e-01 -5.62032e-01 -5.98137e-01
5.60000e+02 -4.39746e-01 -3.76171e-01 -5.03321e-01 -5.80779e-01 -5.62553e-01 -5.99004e-01
5.68000e+02 -4.31124e-01 -3.73492e-01 -4.88756e-01 -5.81453e-01 -5.63059e-01 -5.99847e-01
5.76000e+02 -4.30843e-01 -3.70762e-01 -4.90924e-01 -5.88325e-01 -5.69187e-01 -6.07464e-01
5.84000e+02 -4.31004e-01 -3.78805e-01 -4.83204e-01 -5.89294e-01 -5.69965e-01 -6.08624e-01
5.92000e+02 -4.32643e-01 -3.74823e-01 -4.90462e-01 -5.90237e-01 -5.70721e-01 -6.09752e-01
6.00000e+02 -4.31541e-01 -3.77580e-01 -4.85501e-01 -5.91154e-01 -5.71458e-01 -6.10850e-01
6.08000e+02 -4.41458e-01 -3.83807e-01 -4.99108e-01 -5.92047e-01 -5.72174e-01 -6.11920e-01
6.16000e+02 -4.26343e-01 -3.59990e-01 -4.92696e-01 -5.92917e-01 -5.72873e-01 -6.12961e-01
6.24000e+02 -4.39156e-01 -3.61220e-01 -5.17092e-01 -5.93765e-01 -5.73553e-01 -6.13976e-01
6.32000e+02 -4.47731e-01 -3.98889e-01 -4.96574e-01 -5.97510e-01 -5.77443e-01 -6.17576e-01
6.40000e+02 -4.47868e-01 -3.82846e-01 -5.12890e-01 -5.98456e-01 -5.78243e-01 -6.18669e-01
6.48000e+02 -4.47191e-01 -3.85712e-01 -5.08671e-01 -5.99379e-01 -5.79024e-01 -6.19734e-01
6.56000e+02 -4.41920e-01 -3.84564e-01 -4.99277e-01 -6.00280e-01 -5.79785e-01 -6.20774e-01
6.64000e+02 -4.48307e-01 -3.93196e-01 -5.03417e-01 -6.01159e-01 -5.80529e-01 -6.21788e-01
6.72000e+02 -4.56573e-01 -3.93509e-01 -5.19636e-01 -6.02016e-01 -5.81254e-01 -6.22779e-01
6.80000e+02 -4.47738e-01 -3.72688e-01 -5.22787e-01 -6.02854e-01 -5.81962e-01 -6.23746e-01
6.88000e+02 -4.52931e-01 -3.83856e-01 -5.22005e-01 -6.03672e-01 -5.82654e-01 -6.24690e-01
6.96000e+02 -4.50710e-01 -3.85706e-01 -5.15714e-01 -6.04471e-01 -5.83330e-01 -6.25613e-01
7.04000e+02 -4.56370e-01 -3.95487e-01 -5.17254e-01 -6.05252e-01 -5.83991e-01 -6.26514e-01
7.12000e+02 -4.49813e-01 -3.83767e-01 -5.15860e-01 -6.06016e-01 -5.84636e-01 -6.27396e-01
7.20000e+02 -4.71585e-01 -4.13277e-01 -5.29893e-01 -6.07078e-01 -5.85958e-01 -6.28199e-01
7.28000e+02 -4.45465e-01 -3.78182e-01 -5.12747e-01 -6.08920e-01 -5.88910e-01 -6.28931e-01
7.36000e+02 -4.52907e-01 -3.87135e-01 -5.18679e-01 -6.09696e-01 -5.89643e-01 -6.29748e-01
7.44000e+02 -4.55100e-01 -3.95514e-01 -5.14686e-01 -6.10454e-01 -5.90360e-01 -6.30548e-01
7.52000e+02 -4.65823e-01 -4.10545e-01 -5.21101e-01 -6.11196e-01 -5.91062e-01 -6.31331e-01
7.60000e+02 -4.81037e-01 -4.31361e-01 -5.30714e-01 -6.11967e-01 -5.91733e-01 -6.32201e-01
7.68000e+02 -4.67786e-01 -4.01002e-01 -5.34569e-01 -6.12680e-01 -5.92405e-01 -6.32956e-01
7.76000e+02 -4.65720e-01 -4.16741e-01 -5.14699e-01 -6.14417e-01 -5.92672e-01 -6.36162e-01
7.84000e+02 -4.76591e-01 -4.09433e-01 -5.43749e-01 -6.15599e-01 -5.93125e-01 -6.38073e-01
7.92000e+02 -4.66518e-01 -4.09926e-01 -5.23109e-01 -6.16326e-01 -5.93735e-01 -6.38917e-01
8.00000e+02 -4.86736e-01 -4.27159e-01 -5.46314e-01 -6.17041e-01 -5.94332e-01 -6.39749e-01
8.08000e+02 -4.85916e-01 -4.23791e-01 -5.48041e-01 -6.19497e-01 -5.94222e-01 -6.44771e-01
8.16000e+02 -4.72439e-01 -4.13003e-01 -5.31875e-01 -6.20251e-01 -5.94769e-01 -6.45734e-01
8.24000e+02 -4.79075e-01 -4.25967e-01 -5.32184e-01 -6.22553e-01 -5.97459e-01 -6.47646e-01
8.32000e+02 -4.76330e-01 -4.15674e-01 -5.36986e-01 -6.23337e-01 -5.98066e-01 -6.48609e-01
8.40000e+02 -4.78171e-01 -4.25220e-01 -5.31121e-01 -6.24107e-01 -5.98662e-01 -6.49553e-01
8.48000e+02 -4.69762e-01 -4.03997e-01 -5.35527e-01 -6.24863e-01 -5.99246e-01 -6.50479e-01
8.56000e+02 -4.90944e-01 -4.34510e-01 -5.47379e-01 -6.25604e-01 -5.99820e-01 -6.51388e-01
8.64000e+02 -4.86624e-01 -4.22437e-01 -5.50811e-01 -6.26331e-01 -6.00383e-01 -6.52280e-01
8.72000e+02 -4.87558e-01 -4.40040e-01 -5.35075e-01 -6.27695e-01 -6.02281e-01 -6.53109e-01
8.80000e+02 -4.99678e-01 -4.48643e-01 -5.50712e-01 -6.28420e-01 -6.02873e-01 -6.53967e-01
8.88000e+02 -4.86470e-01 -4.33548e-01 -5.39392e-01 -6.29131e-01 -6.03453e-01 -6.54810e-01
8.96000e+02 -4.99458e-01 -4.40821e-01 -5.58095e-01 -6.29984e-01 -6.04223e-01 -6.55745e-01
9.04000e+02 -4.95931e-01 -4.42851e-01 -5.49011e-01 -6.30676e-01 -6.04790e-01 -6.56562e-01
9.12000e+02 -5.02240e-01 -4.51954e-01 -5.52526e-01 -6.31356e-01 -6.05347e-01 -6.57364e-01
9.20000e+02 -5.08583e-01 -4.56573e-01 -5.60593e-01 -6.34766e-01 -6.10949e-01 -6.58583e-01
9.28000e+02 -5.09210e-01 -4.51218e-01 -5.67202e-01 -6.35509e-01 -6.11647e-01 -6.59371e-01
9.36000e+02 -5.02369e-01 -4.50560e-01 -5.54179e-01 -6.36246e-01 -6.12346e-01 -6.60147e-01
9.44000e+02 -5.13948e-01 -4.62501e-01 -5.65395e-01 -6.36971e-01 -6.13032e-01 -6.60910e-01
9.52000e+02 -5.19022e-01 -4.67210e-01 -5.70834e-01 -6.37683e-01 -6.13707e-01 -6.61660e-01
9.60000e+02 -5.10266e-01 -4.51552e-01 -5.68980e-01 -6.38384e-01 -6.14370e-01 -6.62397e-01
9.68000e+02 -5.07798e-01 -4.55818e-01 -5.59778e-01 -6.39426e-01 -6.15668e-01 -6.63184e-01
9.76000e+02 -5.07042e-01 -4.59694e-01 -5.54390e-01 -6.40115e-01 -6.16331e-01 -6.63899e-01
9.84000e+02 -5.22147e-01 -4.70495e-01 -5.73798e-01 -6.40793e-01 -6.16983e-01 -6.64603e-01
9.92000e+02 -5.13290e-01 -4.66901e-01 -5.59679e-01 -6.41460e-01 -6.17625e-01 -6.65295e-01
1.00000e+03 -5.07071e-01 -4.56744e-01 -5.57398e-01 -6.42116e-01 -6.18256e-01 -6.65976e-01
1.00800e+03 -5.16785e-01 -4.58036e-01 -5.75534e-01 -6.43924e-01 -6.20025e-01 -6.67822e-01
1.01600e+03 -5.20956e-01 -4.63489e-01 -5.78422e-01 -6.45561e-01 -6.21584e-01 -6.69537e-01
1.02400e+03 -5.12075e-01 -4.64684e-01 -5.59465e-01 -6.48120e-01 -6.24763e-01 -6.71477e-01
1.03200e+03 -5.24983e-01 -4.80057e-01 -5.69909e-01 -6.49515e-01 -6.26083e-01 -6.72946e-01
1.04000e+03 -5.34461e-01 -4.81545e-01 -5.87377e-01 -6.52679e-01 -6.30349e-01 -6.75010e-01
1.04800e+03 -5.33017e-01 -4.81553e-01 -5.84481e-01 -6.54128e-01 -6.31759e-01 -6.76497e-01
1.05600e+03 -5.32640e-01 -4.79288e-01 -5.85992e-01 -6.55578e-01 -6.33172e-01 -6.77985e-01
1.06400e+03 -5.34646e-01 -4.82140e-01 -5.87151e-01 -6.57013e-01 -6.34582e-01 -6.79444e-01
1.07200e+03 -5.31401e-01 -4.81751e-01 -5.81051e-01 -6.58398e-01 -6.35984e-01 -6.80813e-01
1.08000e+03 -5.37910e-01 -4.88244e-01 -5.87576e-01 -6.59726e-01 -6.37293e-01 -6.82158e-01
1.08800e+03 -5.46461e-01 -4.98102e-01 -5.94821e-01 -6.61165e-01 -6.38826e-01 -6.83504e-01
1.09600e+03 -5.46092e-01 -5.01899e-01 -5.90285e-01 -6.62436e-01 -6.40016e-01 -6.84855e-01
1.10400e+03 -5.51487e-01 -5.03267e-01 -5.99707e-01 -6.64231e-01 -6.42287e-01 -6.86174e-01
1.11200e+03 -5.45984e-01 -5.00448e-01 -5.91520e-01 -6.65481e-01 -6.43521e-01 -6.87441e-01
1.12000e+03 -5.35240e-01 -4.83921e-01 -5.86559e-01 -6.67759e-01 -6.46300e-01 -6.89219e-01
1.12800e+03 -5.52945e-01 -5.06642e-01 -5.99248e-01 -6.71138e-01 -6.46840e-01 -6.95435e-01
1.13600e+03 -5.57736e-01 -5.10810e-01 -6.04661e-01 -6.74983e-01 -6.50540e-01 -6.99426e-01
1.14400e+03 -5.57941e-01 -5.12211e-01 -6.03671e-01 -6.76410e-01 -6.51877e-01 -7.00943e-01
1.15200e+03 -5.50655e-01 -4.93509e-01 -6.07802e-01 -6.77837e-01 -6.53214e-01 -7.02460e-01
1.16000e+03 -5.64455e-01 -5.11970e-01 -6.16941e-01 -6.79264e-01 -6.54551e-01 -7.03978e-01
1.16800e+03 -5.66282e-01 -5.18218e-01 -6.14347e-01 -6.80691e-01 -6.55887e-01 -7.05495e-01
1.17600e+03 -5.64568e-01 -5.18989e-01 -6.10147e-01 -6.82118e-01 -6.57224e-01 -7.07013e-01
1.18400e+03 -5.68808e-01 -5.19023e-01 -6.18593e-01 -6.83546e-01 -6.58561e-01 -7.08530e-01
1.19200e+03 -5.61963e-01 -5.05014e-01 -6.18912e-01 -6.84973e-01 -6.59898e-01 -7.10048e-01
1.20000e+03 -5.75776e-01 -5.28084e-01 -6.23468e-01 -6.86400e-01 -6.61235e-01 -7.11565e-01
1.20800e+03 -5.78174e-01 -5.31831e-01 -6.24517e-01 -6.87852e-01 -6.62584e-01 -7.13119e-01
1.21600e+03 -5.82762e-01 -5.35599e-01 -6.29925e-01 -6.89279e-01 -6.63921e-01 -7.14638e-01
1.22400e+03 -5.87807e-01 -5.39567e-01 -6.36047e-01 -6.91352e-01 -6.65515e-01 -7.17188e-01
1.23200e+03 -5.78089e-01 -5.28761e-01 -6.27417e-01 -6.92778e-01 -6.66867e-01 -7.18688e-01
1.24000e+03 -5.81274e-01 -5.34958e-01 -6.27590e-01 -6.96231e-01 -6.68400e-01 -7.24062e-01
1.24800e+03 -5.86051e-01 -5.40188e-01 -6.31914e-01 -6.97723e-01 -6.69758e-01 -7.25689e-01
1.25600e+03 -5.90520e-01 -5.46955e-01 -6.34085e-01 -6.99216e-01 -6.71117e-01 -7.27315e-01
1.26400e+03 -5.92727e-01 -5.41944e-01 -6.43510e-01 -7.00690e-01 -6.72457e-01 -7.28923e-01
1.27200e+03 -5.95719e-01 -5.53105e-01 -6.38333e-01 -7.02126e-01 -6.73749e-01 -7.30502e-01
1.28000e+03 -5.92738e-01 -5.41360e-01 -6.44117e-01 -7.04555e-01 -6.77344e-01 -7.31765e-01
1.28800e+03 -6.01084e-01 -5.57397e-01 -6.44772e-01 -7.05969e-01 -6.78587e-01 -7.33350e-01
1.29600e+03 -6.03772e-01 -5.55919e-01 -6.51626e-01 -7.07383e-01 -6.79831e-01 -7.34935e-01
1.30400e+03 -5.92094e-01 -5.44654e-01 -6.39533e-01 -7.11081e-01 -6.82244e-01 -7.39917e-01
1.31200e+03 -6.00529e-01 -5.55805e-01 -6.45253e-01 -7.12548e-01 -6.83506e-01 -7.41591e-01
1.32000e+03 -6.00993e-01 -5.55930e-01 -6.46055e-01 -7.14015e-01 -6.84767e-01 -7.43264e-01
1.32800e+03 -6.12120e-01 -5.66586e-01 -6.57653e-01 -7.15426e-01 -6.86044e-01 -7.44809e-01
1.33600e+03 -6.09020e-01 -5.61596e-01 -6.56444e-01 -7.16837e-01 -6.87321e-01 -7.46354e-01
1.34400e+03 -6.11156e-01 -5.55263e-01 -6.67049e-01 -7.18230e-01 -6.88580e-01 -7.47879e-01
1.35200e+03 -6.12749e-01 -5.72891e-01 -6.52606e-01 -7.19591e-01 -6.89811e-01 -7.49371e-01
1.36000e+03 -6.20768e-01 -5.72185e-01 -6.69350e-01 -7.20952e-01 -6.91041e-01 -7.50863e-01
1.36800e+03 -6.26197e-01 -5.80016e-01 -6.72379e-01 -7.22313e-01 -6.92272e-01 -7.52355e-01
1.37600e+03 -6.27134e-01 -5.80117e-01 -6.74151e-01 -7.23675e-01 -6.93502e-01 -7.53847e-01
1.38400e+03 -6.30003e-01 -5.82900e-01 -6.77105e-01 -7.25036e-01 -6.94733e-01 -7.55339e-01
1.39200e+03 -6.28789e-01 -5.82117e-01 -6.75462e-01 -7.26395e-01 -6.95962e-01 -7.56827e-01
1.40000e+03 -6.30868e-01 -5.87638e-01 -6.74099e-01 -7.27697e-01 -6.97083e-01 -7.58311e-01
1.40800e+03 -6.28058e-01 -5.82977e-01 -6.73138e-01 -7.28967e-01 -6.98138e-01 -7.59797e-01
1.41600e+03 -6.37021e-01 -5.93096e-01 -6.80946e-01 -7.30238e-01 -6.99194e-01 -7.61283e-01
1.42400e+03 -6.35155e-01 -5.88157e-01 -6.82152e-01 -7.31509e-01 -7.00250e-01 -7.62769e-01
1.43200e+03 -6.33111e-01 -5.86686e-01 -6.79536e-01 -7.32780e-01 -7.01305e-01 -7.64255e-01
1.44000e+03 -6.42186e-01 -5.96240e-01 -6.88132e-01 -7.33996e-01 -7.02376e-01 -7.65615e-01
1.44800e+03 -6.45033e-01 -6.01191e-01 -6.88875e-01 -7.35103e-01 -7.03444e-01 -7.66762e-01
1.45600e+03 -6.39008e-01 -5.91673e-01 -6.86344e-01 -7.36200e-01 -7.04495e-01 -7.67904e-01
1.46400e+03 -6.43666e-01 -6.01071e-01 -6.86260e-01 -7.37296e-01 -7.05546e-01 -7.69047e-01
1.47200e+03 -6.44468e-01 -5.95922e-01 -6.93014e-01 -7.38393e-01 -7.06596e-01 -7.70190e-01
1.48000e+03 -6.49700e-01 -6.08687e-01 -6.90713e-01 -7.39490e-01 -7.07647e-01 -7.71333e-01
1.48800e+03 -6.49838e-01 -6.01458e-01 -6.98218e-01 -7.40587e-01 -7.08698e-01 -7.72476e-01
1.49600e+03 -6.48346e-01 -6.04106e-01 -6.92587e-01 -7.41684e-01 -7.09749e-01 -7.73619e-01
1.50400e+03 -6.56532e-01 -6.17289e-01 -6.95774e-01 -7.42775e-01 -7.10802e-01 -7.74748e-01
1.51200e+03 -6.55252e-01 -6.06932e-01 -7.03571e-01 -7.43864e-01 -7.11856e-01 -7.75873e-01
1.52000e+03 -6.60267e-01 -6.15210e-01 -7.05325e-01 -7.44954e-01 -7.12910e-01 -7.76998e-01
1.52800e+03 -6.65486e-01 -6.23872e-01 -7.07099e-01 -7.46043e-01 -7.13963e-01 -7.78123e-01
1.53600e+03 -6.61458e-01 -6.22583e-01 -7.00333e-01 -7.47132e-01 -7.15017e-01 -7.79248e-01
1.54400e+03 -6.59063e-01 -6.18296e-01 -6.99829e-01 -7.48222e-01 -7.16071e-01 -7.80373e-01
1.55200e+03 -6.70348e-01 -6.32233e-01 -7.08464e-01 -7.49329e-01 -7.17167e-01 -7.81490e-01
1.56000e+03 -6.62843e-01 -6.19542e-01 -7.06144e-01 -7.50418e-01 -7.18222e-01 -7.82615e-01
1.56800e+03 -6.68179e-01 -6.26781e-01 -7.09576e-01 -7.51508e-01 -7.19277e-01 -7.83740e-01
1.57600e+03 -6.74385e-01 -6.37221e-01 -7.11549e-01 -7.52511e-01 -7.20244e-01 -7.84778e-01
1.58400e+03 -6.74391e-01 -6.34890e-01 -7.13893e-01 -7.53809e-01 -7.22093e-01 -7.85524e-01
1.59200e+03 -6.77461e-01 -6.39640e-01 -7.15283e-01 -7.54717e-01 -7.23004e-01 -7.86431e-01
1.60000e+03 -6.68503e-01 -6.28076e-01 -7.08929e-01 -7.55626e-01 -7.23914e-01 -7.87337e-01
1.60800e+03 -6.65336e-01 -6.19600e-01 -7.11073e-01 -7.56624e-01 -7.25041e-01 -7.88207e-01
1.61600e+03 -6.82984e-01 -6.41879e-01 -7.24089e-01 -7.57536e-01 -7.25959e-01 -7.89112e-01
1.62400e+03 -6.79879e-01 -6.44242e-01 -7.15515e-01 -7.58447e-01 -7.26876e-01 -7.90018e-01
1.63200e+03 -6.84984e-01 -6.46679e-01 -7.23290e-01 -7.59307e-01 -7.27716e-01 -7.90899e-01
1.64000e+03 -6.80506e-01 -6.39905e-01 -7.21106e-01 -7.60391e-01 -7.28620e-01 -7.92162e-01
1.64800e+03 -6.86690e-01 -6.44911e-01 -7.28469e-01 -7.61220e-01 -7.29441e-01 -7.92999e-01
1.65600e+03 -6.85837e-01 -6.46151e-01 -7.25523e-01 -7.62449e-01 -7.30360e-01 -7.94537e-01
1.66400e+03 -6.89470e-01 -6.50835e-01 -7.28104e-01 -7.63290e-01 -7.31185e-01 -7.95396e-01
1.67200e+03 -6.93335e-01 -6.53428e-01 -7.33242e-01 -7.64132e-01 -7.32009e-01 -7.96256e-01
1.68000e+03 -6.88989e-01 -6.50693e-01 -7.27286e-01 -7.65032e-01 -7.32844e-01 -7.97220e-01
1.68800e+03 -6.92136e-01 -6.58156e-01 -7.26115e-01 -7.65876e-01 -7.33669e-01 -7.98082e-01
1.69600e+03 -6.92565e-01 -6.52323e-01 -7.32807e-01 -7.66719e-01 -7.34493e-01 -7.98945e-01
1.70400e+03 -6.99409e-01 -6.57018e-01 -7.41801e-01 -7.67563e-01 -7.35317e-01 -7.99808e-01
1.71200e+03 -6.90026e-01 -6.50315e-01 -7.29737e-01 -7.68635e-01 -7.36694e-01 -8.00577e-01
1.72000e+03 -6.96646e-01 -6.61174e-01 -7.32118e-01 -7.69479e-01 -7.37520e-01 -8.01438e-01
1.72800e+03 -7.00356e-01 -6.61860e-01 -7.38852e-01 -7.70679e-01 -7.38396e-01 -8.02962e-01
1.73600e+03 -6.98640e-01 -6.63757e-01 -7.33524e-01 -7.71497e-01 -7.39145e-01 -8.03848e-01
1.74400e+03 -6.99647e-01 -6.60528e-01 -7.38765e-01 -7.72314e-01 -7.39893e-01 -8.04735e-01
1.75200e+03 -6.98187e-01 -6.62230e-01 -7.34145e-01 -7.73131e-01 -7.40642e-01 -8.05621e-01
1.76000e+03 -7.03854e-01 -6.67795e-01 -7.39913e-01 -7.73948e-01 -7.41391e-01 -8.06504e-01
1.76800e+03 -7.00685e-01 -6.59857e-01 -7.41513e-01 -7.74764e-01 -7.42140e-01 -8.07387e-01
1.77600e+03 -6.96820e-01 -6.45560e-01 -7.48081e-01 -7.75559e-01 -7.42896e-01 -8.08222e-01
1.78400e+03 -7.05965e-01 -6.70204e-01 -7.41727e-01 -7.76343e-01 -7.43658e-01 -8.09028e-01
1.79200e+03 -7.13132e-01 -6.77385e-01 -7.48878e-01 -7.77585e-01 -7.45552e-01 -8.09617e-01
1.80000e+03 -7.09197e-01 -6.75696e-01 -7.42697e-01 -7.78367e-01 -7.46351e-01 -8.10382e-01
1.80800e+03 -7.13350e-01 -6.78226e-01 -7.48475e-01 -7.79137e-01 -7.47159e-01 -8.11114e-01
1.81600e+03 -7.14541e-01 -6.76768e-01 -7.52315e-01 -7.79865e-01 -7.47984e-01 -8.11746e-01
1.82400e+03 -7.18901e-01 -6.83009e-01 -7.54792e-01 -7.81264e-01 -7.49283e-01 -8.13246e-01
1.83200e+03 -7.22546e-01 -6.84300e-01 -7.60793e-01 -7.82112e-01 -7.50105e-01 -8.14120e-01
1.84000e+03 -7.21789e-01 -6.84838e-01 -7.58739e-01 -7.82817e-01 -7.50879e-01 -8.14756e-01
1.84800e+03 -7.22213e-01 -6.89861e-01 -7.54564e-01 -7.83523e-01 -7.51654e-01 -8.15393e-01
1.85600e+03 -7.26593e-01 -6.92561e-01 -7.60625e-01 -7.84531e-01 -7.52514e-01 -8.16549e-01
1.86400e+03 -7.26448e-01 -6.88071e-01 -7.64826e-01 -7.85246e-01 -7.53291e-01 -8.17202e-01
1.87200e+03 -7.20624e-01 -6.86886e-01 -7.54362e-01 -7.85959e-01 -7.54063e-01 -8.17855e-01
1.88000e+03 -7.27143e-01 -6.88548e-01 -7.65737e-01 -7.86654e-01 -7.54797e-01 -8.18510e-01
1.88800e+03 -7.27901e-01 -6.90808e-01 -7.64994e-01 -7.87463e-01 -7.55569e-01 -8.19358e-01
1.89600e+03 -7.24556e-01 -6.91323e-01 -7.57789e-01 -7.88160e-01 -7.56302e-01 -8.20017e-01
1.90400e+03 -7.28582e-01 -6.94617e-01 -7.62548e-01 -7.88853e-01 -7.57031e-01 -8.20675e-01
1.91200e+03 -7.20807e-01 -6.84722e-01 -7.56893e-01 -7.89551e-01 -7.57772e-01 -8.21330e-01
1.92000e+03 -7.32872e-01 -6.97609e-01 -7.68134e-01 -7.90220e-01 -7.58453e-01 -8.21987e-01
1.92800e+03 -7.28561e-01 -6.96565e-01 -7.60557e-01 -7.90833e-01 -7.59034e-01 -8.22633e-01
1.93600e+03 -7.32812e-01 -6.96538e-01 -7.69085e-01 -7.91440e-01 -7.59603e-01 -8.23276e-01
1.94400e+03 -7.36902e-01 -6.98310e-01 -7.75494e-01 -7.92159e-01 -7.60202e-01 -8.24115e-01
1.95200e+03 -7.34970e-01 -6.98741e-01 -7.71198e-01 -7.92768e-01 -7.60773e-01 -8.24764e-01
1.96000e+03 -7.24233e-01 -6.87192e-01 -7.61275e-01 -7.93378e-01 -7.61343e-01 -8.25414e-01
1.96800e+03 -7.38919e-01 -7.03726e-01 -7.74113e-01 -7.93987e-01 -7.61911e-01 -8.26063e-01
1.97600e+03 -7.40254e-01 -7.06714e-01 -7.73793e-01 -7.94586e-01 -7.62461e-01 -8.26711e-01
1.98400e+03 -7.36423e-01 -6.99802e-01 -7.73044e-01 -7.95185e-01 -7.63011e-01 -8.27359e-01
1.99200e+03 -7.39939e-01 -7.08438e-01 -7.71440e-01 -7.97142e-01 -7.63872e-01 -8.30411e-01
2.00000e+03 -7.45604e-01 -7.07316e-01 -7.83892e-01 -7.97783e-01 -7.64432e-01 -8.31134e-01
2.00800e+03 -7.46631e-01 -7.10607e-01 -7.82654e-01 -7.98565e-01 -7.65328e-01 -8.31802e-01
2.01600e+03 -7.43640e-01 -7.06698e-01 -7.80581e-01 -7.99211e-01 -7.65898e-01 -8.32523e-01
2.02400e+03 -7.43871e-01 -7.05348e-01 -7.82393e-01 -7.99830e-01 -7.66426e-01 -8.33235e-01
2.03200e+03 -7.44643e-01 -7.06751e-01 -7.82536e-01 -8.00441e-01 -7.66939e-01 -8.33943e-01
2.04000e+03 -7.45559e-01 -7.07726e-01 -7.83393e-01 -8.01027e-01 -7.67409e-01 -8.34646e-01
2.04800e+03 -7.51605e-01 -7.13568e-01 -7.89642e-01 -8.01685e-01 -7.67880e-01 -8.35490e-01
2.05600e+03 -7.45693e-01 -7.09461e-01 -7.81925e-01 -8.02243e-01 -7.68302e-01 -8.36185e-01
2.06400e+03 -7.48384e-01 -7.10898e-01 -7.85869e-01 -8.02802e-01 -7.68724e-01 -8.36879e-01
2.07200e+03 -7.49003e-01 -7.10526e-01 -7.87480e-01 -8.03360e-01 -7.69146e-01 -8.37573e-01
2.08000e+03 -7.50742e-01 -7.12873e-01 -7.88611e-01 -8.03918e-01 -7.69568e-01 -8.38267e-01
2.08800e+03 -7.49093e-01 -7.13345e-01 -7.84841e-01 -8.04472e-01 -7.69982e-01 -8.38962e-01
2.09600e+03 -7.52763e-01 -7.15743e-01 -7.89783e-01 -8.05025e-01 -7.70393e-01 -8.39656e-01
2.10400e+03 -7.54449e-01 -7.17815e-01 -7.91083e-01 -8.05569e-01 -7.70787e-01 -8.40350e-01
2.11200e+03 -7.56473e-01 -7.18626e-01 -7.94320e-01 -8.06104e-01 -7.71164e-01 -8.41043e-01
2.12000e+03 -7.59678e-01 -7.23163e-01 -7.96194e-01 -8.06631e-01 -7.71529e-01 -8.41732e-01
2.12800e+03 -7.54168e-01 -7.13261e-01 -7.95076e-01 -8.07178e-01 -7.71886e-01 -8.42469e-01
2.13600e+03 -7.54645e-01 -7.17126e-01 -7.92164e-01 -8.07578e-01 -7.72200e-01 -8.42957e-01
2.14400e+03 -7.57745e-01 -7.17039e-01 -7.98450e-01 -8.07940e-01 -7.72475e-01 -8.43405e-01
2.15200e+03 -7.57678e-01 -7.11763e-01 -8.03593e-01 -8.08377e-01 -7.72758e-01 -8.43996e-01
2.16000e+03 -7.61711e-01 -7.26321e-01 -7.97101e-01 -8.09029e-01 -7.73724e-01 -8.44334e-01
2.16800e+03 -7.58403e-01 -7.21464e-01 -7.95342e-01 -8.09402e-01 -7.74021e-01 -8.44783e-01
2.17600e+03 -7.65015e-01 -7.26972e-01 -8.03057e-01 -8.09775e-01 -7.74318e-01 -8.45231e-01
2.18400e+03 -7.64433e-01 -7.25396e-01 -8.03470e-01 -8.10148e-01 -7.74615e-01 -8.45680e-01
2.19200e+03 -7.60187e-01 -7.22273e-01 -7.98101e-01 -8.10520e-01 -7.74912e-01 -8.46129e-01
2.20000e+03 -7.62568e-01 -7.28555e-01 -7.96581e-01 -8.10893e-01 -7.75209e-01 -8.46578e-01
2.20800e+03 -7.65675e-01 -7.30552e-01 -8.00797e-01 -8.11266e-01 -7.75506e-01 -8.47026e-01
2.21600e+03 -7.68034e-01 -7.30899e-01 -8.05170e-01 -8.11970e-01 -7.75827e-01 -8.48114e-01
2.22400e+03 -7.61499e-01 -7.23053e-01 -7.99945e-01 -8.12389e-01 -7.76126e-01 -8.48652e-01
2.23200e+03 -7.66490e-01 -7.27446e-01 -8.05534e-01 -8.12755e-01 -7.76416e-01 -8.49093e-01
2.24000e+03 -7.69207e-01 -7.32449e-01 -8.05965e-01 -8.13102e-01 -7.76704e-01 -8.49499e-01
2.24800e+03 -7.68061e-01 -7.32529e-01 -8.03592e-01 -8.13565e-01 -7.76993e-01 -8.50136e-01
2.25600e+03 -7.70353e-01 -7.34287e-01 -8.06419e-01 -8.13869e-01 -7.77277e-01 -8.50461e-01
2.26400e+03 -7.69434e-01 -7.33074e-01 -8.05795e-01 -8.14173e-01 -7.77561e-01 -8.50785e-01
2.27200e+03 -7.69765e-01 -7.32889e-01 -8.06641e-01 -8.14477e-01 -7.77844e-01 -8.51109e-01
2.28000e+03 -7.66800e-01 -7.32528e-01 -8.01073e-01 -8.14777e-01 -7.78119e-01 -8.51435e-01
2.28800e+03 -7.70208e-01 -7.30464e-01 -8.09953e-01 -8.15047e-01 -7.78325e-01 -8.51769e-01
2.29600e+03 -7.70775e-01 -7.35031e-01 -8.06519e-01 -8.15318e-01 -7.78531e-01 -8.52104e-01
2.30400e+03 -7.74555e-01 -7.36045e-01 -8.13065e-01 -8.15552e-01 -7.78719e-01 -8.52385e-01
2.31200e+03 -7.73674e-01 -7.34611e-01 -8.12738e-01 -8.15750e-01 -7.78888e-01 -8.52613e-01
2.32000e+03 -7.72505e-01 -7.35418e-01 -8.09593e-01 -8.15948e-01 -7.79057e-01 -8.52840e-01
2.32800e+03 -7.76417e-01 -7.38865e-01 -8.13970e-01 -8.16147e-01 -7.79226e-01 -8.53067e-01
2.33600e+03 -7.77496e-01 -7.39499e-01 -8.15494e-01 -8.16345e-01 -7.79395e-01 -8.53295e-01
2.34400e+03 -7.67201e-01 -7.24324e-01 -8.10077e-01 -8.16543e-01 -7.79564e-01 -8.53522e-01
2.35200e+03 -7.76060e-01 -7.37692e-01 -8.14428e-01 -8.16832e-01 -7.79787e-01 -8.53878e-01
2.36000e+03 -7.77287e-01 -7.39345e-01 -8.15230e-01 -8.17033e-01 -7.79958e-01 -8.54109e-01
2.36800e+03 -7.79548e-01 -7.41207e-01 -8.17889e-01 -8.17372e-01 -7.80456e-01 -8.54288e-01
2.37600e+03 -7.78869e-01 -7.42376e-01 -8.15362e-01 -8.17578e-01 -7.80638e-01 -8.54518e-01
2.38400e+03 -7.80651e-01 -7.41952e-01 -8.19351e-01 -8.17783e-01 -7.80819e-01 -8.54748e-01
2.39200e+03 -7.82641e-01 -7.44792e-01 -8.20491e-01 -8.17989e-01 -7.81000e-01 -8.54978e-01
2.40000e+03 -7.81982e-01 -7.43085e-01 -8.20878e-01 -8.18194e-01 -7.81181e-01 -8.55207e-01
2.40800e+03 -7.79318e-01 -7.37791e-01 -8.20846e-01 -8.18754e-01 -7.82115e-01 -8.55392e-01
2.41600e+03 -7.81062e-01 -7.40641e-01 -8.21482e-01 -8.18970e-01 -7.82320e-01 -8.55621e-01
2.42400e+03 -7.84290e-01 -7.44487e-01 -8.24094e-01 -8.19284e-01 -7.82756e-01 -8.55812e-01
2.43200e+03 -7.84244e-01 -7.46002e-01 -8.22486e-01 -8.19504e-01 -7.82968e-01 -8.56040e-01
2.44000e+03 -7.82423e-01 -7.42158e-01 -8.22688e-01 -8.19723e-01 -7.83180e-01 -8.56267e-01
2.44800e+03 -7.85894e-01 -7.47295e-01 -8.24494e-01 -8.19943e-01 -7.83392e-01 -8.56494e-01
2.45600e+03 -7.72145e-01 -7.28667e-01 -8.15623e-01 -8.20368e-01 -7.83606e-01 -8.57131e-01
2.46400e+03 -7.86162e-01 -7.47616e-01 -8.24708e-01 -8.20594e-01 -7.83818e-01 -8.57371e-01
2.47200e+03 -7.88156e-01 -7.49867e-01 -8.26446e-01 -8.20990e-01 -7.84135e-01 -8.57845e-01
2.48000e+03 -7.86218e-01 -7.43128e-01 -8.29308e-01 -8.21221e-01 -7.84350e-01 -8.58093e-01
2.48800e+03 -7.87437e-01 -7.46883e-01 -8.27992e-01 -8.21453e-01 -7.84565e-01 -8.58340e-01
2.49600e+03 -7.88132e-01 -7.51910e-01 -8.24355e-01 -8.21693e-01 -7.84801e-01 -8.58584e-01
2.50400e+03 -7.90029e-01 -7.49458e-01 -8.30599e-01 -8.21924e-01 -7.85017e-01 -8.58832e-01
2.51200e+03 -7.90007e-01 -7.51471e-01 -8.28544e-01 -8.22156e-01 -7.85233e-01 -8.59079e-01
2.52000e+03 -7.90577e-01 -7.52025e-01 -8.29129e-01 -8.22388e-01 -7.85448e-01 -8.59327e-01
2.52800e+03 -7.92177e-01 -7.53078e-01 -8.31277e-01 -8.22619e-01 -7.85664e-01 -8.59574e-01
2.53600e+03 -7.92182e-01 -7.54310e-01 -8.30053e-01 -8.22851e-01 -7.85880e-01 -8.59821e-01
2.54400e+03 -7.92345e-01 -7.52415e-01 -8.32275e-01 -8.23169e-01 -7.86302e-01 -8.60036e-01
2.55200e+03 -7.92392e-01 -7.53940e-01 -8.30844e-01 -8.23404e-01 -7.86525e-01 -8.60283e-01
2.56000e+03 -7.94137e-01 -7.55648e-01 -8.32627e-01 -8.23687e-01 -7.86863e-01 -8.60511e-01
2.56800e+03 -7.93117e-01 -7.53962e-01 -8.32271e-01 -8.23922e-01 -7.87087e-01 -8.60757e-01
2.57600e+03 -7.94370e-01 -7.54491e-01 -8.34248e-01 -8.24157e-01 -7.87312e-01 -8.61003e-01
2.58400e+03 -7.95300e-01 -7.55675e-01 -8.34924e-01 -8.24392e-01 -7.87535e-01 -8.61249e-01
2.59200e+03 -7.95060e-01 -7.54998e-01 -8.35121e-01 -8.24686e-01 -7.87772e-01 -8.61601e-01
2.60000e+03 -7.95111e-01 -7.55759e-01 -8.34464e-01 -8.24911e-01 -7.87967e-01 -8.61856e-01
2.60800e+03 -7.95063e-01 -7.54586e-01 -8.35539e-01 -8.25135e-01 -7.88160e-01 -8.62111e-01
2.61600e+03 -7.97060e-01 -7.57688e-01 -8.36431e-01 -8.25357e-01 -7.88348e-01 -8.62366e-01
2.62400e+03 -7.97577e-01 -7.57700e-01 -8.37453e-01 -8.25579e-01 -7.88536e-01 -8.62622e-01
2.63200e+03 -7.98602e-01 -7.58542e-01 -8.38662e-01 -8.25801e-01 -7.88724e-01 -8.62877e-01
2.64000e+03 -7.96703e-01 -7.55559e-01 -8.37847e-01 -8.26019e-01 -7.88911e-01 -8.63126e-01
2.64800e+03 -7.96863e-01 -7.57733e-01 -8.35993e-01 -8.26232e-01 -7.89097e-01 -8.63368e-01
2.65600e+03 -7.98573e-01 -7.59271e-01 -8.37874e-01 -8.26457e-01 -7.89283e-01 -8.63631e-01
2.66400e+03 -7.98364e-01 -7.57261e-01 -8.39467e-01 -8.26863e-01 -7.89951e-01 -8.63775e-01
2.67200e+03 -8.00350e-01 -7.60480e-01 -8.40220e-01 -8.27070e-01 -7.90148e-01 -8.63993e-01
2.68000e+03 -8.00695e-01 -7.59963e-01 -8.41427e-01 -8.27286e-01 -7.90346e-01 -8.64226e-01
2.68800e+03 -8.02057e-01 -7.62615e-01 -8.41499e-01 -8.27492e-01 -7.90543e-01 -8.64441e-01
2.69600e+03 -8.02890e-01 -7.63988e-01 -8.41793e-01 -8.27699e-01 -7.90741e-01 -8.64657e-01
2.70400e+03 -8.02676e-01 -7.62650e-01 -8.42701e-01 -8.27943e-01 -7.90961e-01 -8.64925e-01
2.71200e+03 -8.01980e-01 -7.63659e-01 -8.40302e-01 -8.28290e-01 -7.91158e-01 -8.65422e-01
2.72000e+03 -8.03956e-01 -7.64490e-01 -8.43422e-01 -8.28530e-01 -7.91360e-01 -8.65699e-01
2.72800e+03 -8.04623e-01 -7.64889e-01 -8.44358e-01 -8.28735e-01 -7.91541e-01 -8.65930e-01
2.73600e+03 -8.05795e-01 -7.65354e-01 -8.46236e-01 -8.28980e-01 -7.91751e-01 -8.66208e-01
2.74400e+03 -8.05871e-01 -7.66246e-01 -8.45495e-01 -8.29175e-01 -7.91932e-01 -8.66419e-01
2.75200e+03 -8.07054e-01 -7.67648e-01 -8.46459e-01 -8.29413e-01 -7.92158e-01 -8.66668e-01
2.76000e+03 -8.06004e-01 -7.65078e-01 -8.46930e-01 -8.29788e-01 -7.92607e-01 -8.66968e-01
2.76800e+03 -8.07083e-01 -7.68191e-01 -8.45974e-01 -8.29991e-01 -7.92798e-01 -8.67184e-01
2.77600e+03 -8.06051e-01 -7.64477e-01 -8.47624e-01 -8.30194e-01 -7.92988e-01 -8.67399e-01
2.78400e+03 -8.06968e-01 -7.67632e-01 -8.46304e-01 -8.30396e-01 -7.93179e-01 -8.67614e-01
2.79200e+03 -8.08441e-01 -7.67452e-01 -8.49430e-01 -8.30599e-01 -7.93370e-01 -8.67829e-01
2.80000e+03 -8.09143e-01 -7.69481e-01 -8.48805e-01 -8.30789e-01 -7.93528e-01 -8.68049e-01
2.80800e+03 -8.07611e-01 -7.66136e-01 -8.49086e-01 -8.30977e-01 -7.93683e-01 -8.68271e-01
2.81600e+03 -8.10378e-01 -7.70343e-01 -8.50413e-01 -8.31238e-01 -7.93838e-01 -8.68637e-01
2.82400e+03 -8.09889e-01 -7.69991e-01 -8.49787e-01 -8.31423e-01 -7.93990e-01 -8.68855e-01
2.83200e+03 -8.09725e-01 -7.69077e-01 -8.50374e-01 -8.31591e-01 -7.94129e-01 -8.69053e-01
2.84000e+03 -8.10043e-01 -7.68817e-01 -8.51268e-01 -8.31755e-01 -7.94266e-01 -8.69244e-01
2.84800e+03 -8.10088e-01 -7.69221e-01 -8.50955e-01 -8.31918e-01 -7.94403e-01 -8.69434e-01
2.85600e+03 -8.11218e-01 -7.71033e-01 -8.51403e-01 -8.32076e-01 -7.94538e-01 -8.69614e-01
2.86400e+03 -8.01394e-01 -7.56186e-01 -8.46602e-01 -8.32230e-01 -7.94672e-01 -8.69787e-01
2.87200e+03 -8.11193e-01 -7.71020e-01 -8.51365e-01 -8.32384e-01 -7.94807e-01 -8.69961e-01
2.88000e+03 -8.12689e-01 -7.72333e-01 -8.53045e-01 -8.32646e-01 -7.95007e-01 -8.70285e-01
2.88800e+03 -8.12782e-01 -7.71563e-01 -8.54001e-01 -8.32852e-01 -7.95144e-01 -8.70559e-01
2.89600e+03 -8.12448e-01 -7.70821e-01 -8.54074e-01 -8.33007e-01 -7.95280e-01 -8.70735e-01
2.90400e+03 -8.13379e-01 -7.73863e-01 -8.52896e-01 -8.33163e-01 -7.95415e-01 -8.70911e-01
2.91200e+03 -8.03881e-01 -7.58733e-01 -8.49029e-01 -8.33318e-01 -7.95550e-01 -8.71086e-01
2.92000e+03 -8.11320e-01 -7.66932e-01 -8.55708e-01 -8.33473e-01 -7.95685e-01 -8.71262e-01
2.92800e+03 -8.13399e-01 -7.71301e-01 -8.55496e-01 -8.33629e-01 -7.95820e-01 -8.71437e-01
2.93600e+03 -8.05165e-01 -7.59187e-01 -8.51142e-01 -8.33793e-01 -7.95960e-01 -8.71626e-01
2.94400e+03 -8.13794e-01 -7.70942e-01 -8.56645e-01 -8.33949e-01 -7.96095e-01 -8.71802e-01
2.95200e+03 -8.14073e-01 -7.72803e-01 -8.55344e-01 -8.34101e-01 -7.96230e-01 -8.71972e-01
2.96000e+03 -8.15301e-01 -7.74521e-01 -8.56080e-01 -8.34253e-01 -7.96364e-01 -8.72142e-01
2.96800e+03 -8.16113e-01 -7.74859e-01 -8.57366e-01 -8.34405e-01 -7.96498e-01 -8.72312e-01
2.97600e+03 -8.17056e-01 -7.77592e-01 -8.56520e-01 -8.34674e-01 -7.96911e-01 -8.72438e-01
2.98400e+03 -8.17057e-01 -7.76701e-01 -8.57412e-01 -8.34837e-01 -7.97057e-01 -8.72617e-01
2.99200e+03 -8.16354e-01 -7.75408e-01 -8.57300e-01 -8.34970e-01 -7.97196e-01 -8.72743e-01
3.00000e+03 -8.16602e-01 -7.74943e-01 -8.58261e-01 -8.35083e-01 -7.97329e-01 -8.72837e-01
3.00800e+03 -8.17385e-01 -7.76350e-01 -8.58420e-01 -8.35200e-01 -7.97465e-01 -8.72935e-01
3.01600e+03 -8.17547e-01 -7.76525e-01 -8.58568e-01 -8.35309e-01 -7.97588e-01 -8.73030e-01
3.02400e+03 -8.17852e-01 -7.77807e-01 -8.57896e-01 -8.35418e-01 -7.97711e-01 -8.73125e-01
3.03200e+03 -8.19199e-01 -7.78551e-01 -8.59846e-01 -8.35527e-01 -7.97833e-01 -8.73220e-01
3.04000e+03 -8.19220e-01 -7.78289e-01 -8.60150e-01 -8.35636e-01 -7.97956e-01 -8.73315e-01
3.04800e+03 -8.18824e-01 -7.77978e-01 -8.59669e-01 -8.35745e-01 -7.98079e-01 -8.73411e-01
3.05600e+03 -8.19161e-01 -7.78315e-01 -8.60007e-01 -8.35850e-01 -7.98200e-01 -8.73501e-01
3.06400e+03 -8.19932e-01 -7.79285e-01 -8.60580e-01 -8.35997e-01 -7.98346e-01 -8.73648e-01
3.07200e+03 -8.19385e-01 -7.78668e-01 -8.60101e-01 -8.36104e-01 -7.98468e-01 -8.73740e-01
3.08000e+03 -8.11745e-01 -7.66284e-01 -8.57206e-01 -8.36211e-01 -7.98590e-01 -8.73832e-01
3.08800e+03 -8.20366e-01 -7.80506e-01 -8.60225e-01 -8.36318e-01 -7.98712e-01 -8.73924e-01
3.09600e+03 -8.10046e-01 -7.66404e-01 -8.53687e-01 -8.36425e-01 -7.98834e-01 -8.74016e-01
3.10400e+03 -8.21127e-01 -7.79791e-01 -8.62464e-01 -8.36532e-01 -7.98956e-01 -8.74108e-01
3.11200e+03 -8.21329e-01 -7.80751e-01 -8.61906e-01 -8.36639e-01 -7.99078e-01 -8.74200e-01
3.12000e+03 -8.22004e-01 -7.81737e-01 -8.62271e-01 -8.36746e-01 -7.99200e-01 -8.74292e-01
3.12800e+03 -8.21502e-01 -7.81865e-01 -8.61138e-01 -8.36852e-01 -7.99321e-01 -8.74382e-01
3.13600e+03 -8.21169e-01 -7.78842e-01 -8.63497e-01 -8.36956e-01 -7.99443e-01 -8.74468e-01
3.14400e+03 -8.21977e-01 -7.81136e-01 -8.62819e-01 -8.37122e-01 -7.99713e-01 -8.74531e-01
3.15200e+03 -8.22886e-01 -7.81728e-01 -8.64044e-01 -8.37228e-01 -7.99839e-01 -8.74617e-01
3.16000e+03 -8.23122e-01 -7.83784e-01 -8.62461e-01 -8.37393e-01 -8.00046e-01 -8.74740e-01
3.16800e+03 -8.22396e-01 -7.82365e-01 -8.62428e-01 -8.37489e-01 -8.00153e-01 -8.74826e-01
3.17600e+03 -8.23283e-01 -7.82373e-01 -8.64194e-01 -8.37586e-01 -8.00260e-01 -8.74912e-01
3.18400e+03 -8.23601e-01 -7.83099e-01 -8.64103e-01 -8.37682e-01 -8.00367e-01 -8.74998e-01
3.19200e+03 -8.23940e-01 -7.83069e-01 -8.64812e-01 -8.37779e-01 -8.00474e-01 -8.75084e-01
3.20000e+03 -8.23148e-01 -7.82267e-01 -8.64029e-01 -8.37875e-01 -8.00581e-01 -8.75170e-01
3.20800e+03 -8.24633e-01 -7.83889e-01 -8.65378e-01 -8.38020e-01 -8.00689e-01 -8.75352e-01
3.21600e+03 -8.24647e-01 -7.85097e-01 -8.64198e-01 -8.38149e-01 -8.00871e-01 -8.75426e-01
3.22400e+03 -8.24552e-01 -7.83814e-01 -8.65291e-01 -8.38236e-01 -8.00980e-01 -8.75493e-01
3.23200e+03 -8.25469e-01 -7.85989e-01 -8.64948e-01 -8.38380e-01 -8.01222e-01 -8.75538e-01
3.24000e+03 -8.25789e-01 -7.85743e-01 -8.65834e-01 -8.38469e-01 -8.01335e-01 -8.75603e-01
3.24800e+03 -8.25395e-01 -7.85866e-01 -8.64925e-01 -8.38566e-01 -8.01472e-01 -8.75660e-01
3.25600e+03 -8.24526e-01 -7.85114e-01 -8.63939e-01 -8.38777e-01 -8.01887e-01 -8.75668e-01
3.26400e+03 -8.26227e-01 -7.86146e-01 -8.66308e-01 -8.38866e-01 -8.02010e-01 -8.75721e-01
3.27200e+03 -8.25953e-01 -7.85883e-01 -8.66023e-01 -8.38954e-01 -8.02133e-01 -8.75775e-01
3.28000e+03 -8.26088e-01 -7.86239e-01 -8.65937e-01 -8.39042e-01 -8.02256e-01 -8.75829e-01
3.28800e+03 -8.26626e-01 -7.86461e-01 -8.66791e-01 -8.39178e-01 -8.02408e-01 -8.75948e-01
3.29600e+03 -8.26861e-01 -7.86525e-01 -8.67197e-01 -8.39268e-01 -8.02532e-01 -8.76003e-01
3.30400e+03 -8.26635e-01 -7.86533e-01 -8.66737e-01 -8.39357e-01 -8.02656e-01 -8.76059e-01
3.31200e+03 -8.27031e-01 -7.86799e-01 -8.67264e-01 -8.39447e-01 -8.02780e-01 -8.76115e-01
3.32000e+03 -8.27864e-01 -7.88009e-01 -8.67720e-01 -8.39537e-01 -8.02904e-01 -8.76170e-01
3.32800e+03 -8.27338e-01 -7.87050e-01 -8.67626e-01 -8.39627e-01 -8.03028e-01 -8.76226e-01
3.33600e+03 -8.28540e-01 -7.89018e-01 -8.68062e-01 -8.39717e-01 -8.03152e-01 -8.76282e-01
3.34400e+03 -8.27957e-01 -7.88406e-01 -8.67508e-01 -8.39807e-01 -8.03276e-01 -8.76337e-01
3.35200e+03 -8.28323e-01 -7.88733e-01 -8.67914e-01 -8.39896e-01 -8.03399e-01 -8.76392e-01
3.36000e+03 -8.29427e-01 -7.90065e-01 -8.68788e-01 -8.39983e-01 -8.03522e-01 -8.76444e-01
3.36800e+03 -8.28341e-01 -7.89149e-01 -8.67534e-01 -8.40068e-01 -8.03640e-01 -8.76496e-01
3.37600e+03 -8.29531e-01 -7.89917e-01 -8.69145e-01 -8.40150e-01 -8.03752e-01 -8.76549e-01
3.38400e+03 -8.29330e-01 -7.90299e-01 -8.68360e-01 -8.40233e-01 -8.03864e-01 -8.76602e-01
3.39200e+03 -8.28421e-01 -7.88027e-01 -8.68815e-01 -8.40316e-01 -8.03975e-01 -8.76656e-01
3.40000e+03 -8.30058e-01 -7.90327e-01 -8.69790e-01 -8.40430e-01 -8.04088e-01 -8.76772e-01
3.40800e+03 -8.29971e-01 -7.91443e-01 -8.68498e-01 -8.40506e-01 -8.04182e-01 -8.76829e-01
3.41600e+03 -8.29590e-01 -7.89880e-01 -8.69300e-01 -8.40578e-01 -8.04271e-01 -8.76885e-01
3.42400e+03 -8.30497e-01 -7.91078e-01 -8.69915e-01 -8.40649e-01 -8.04356e-01 -8.76943e-01
3.43200e+03 -8.30191e-01 -7.90352e-01 -8.70029e-01 -8.40719e-01 -8.04437e-01 -8.77000e-01
3.44000e+03 -8.30100e-01 -7.91248e-01 -8.68952e-01 -8.40788e-01 -8.04518e-01 -8.77058e-01
3.44800e+03 -8.31147e-01 -7.91904e-01 -8.70390e-01 -8.40858e-01 -8.04599e-01 -8.77116e-01
3.45600e+03 -8.31321e-01 -7.91963e-01 -8.70679e-01 -8.40923e-01 -8.04680e-01 -8.77166e-01
3.46400e+03 -8.30840e-01 -7.91782e-01 -8.69898e-01 -8.40986e-01 -8.04761e-01 -8.77211e-01
3.47200e+03 -8.31752e-01 -7.92634e-01 -8.70870e-01 -8.41053e-01 -8.04841e-01 -8.77265e-01
3.48000e+03 -8.31073e-01 -7.91428e-01 -8.70719e-01 -8.41112e-01 -8.04919e-01 -8.77304e-01
3.48800e+03 -8.30767e-01 -7.91597e-01 -8.69937e-01 -8.41191e-01 -8.05049e-01 -8.77334e-01
3.49600e+03 -8.32196e-01 -7.93362e-01 -8.71030e-01 -8.41250e-01 -8.05128e-01 -8.77372e-01
3.50400e+03 -8.20350e-01 -7.72683e-01 -8.68018e-01 -8.41366e-01 -8.05243e-01 -8.77490e-01
3.51200e+03 -8.31284e-01 -7.90849e-01 -8.71718e-01 -8.41427e-01 -8.05322e-01 -8.77531e-01
3.52000e+03 -8.31832e-01 -7.92385e-01 -8.71279e-01 -8.41487e-01 -8.05402e-01 -8.77571e-01
3.52800e+03 -8.32094e-01 -7.93000e-01 -8.71189e-01 -8.41582e-01 -8.05567e-01 -8.77598e-01
3.53600e+03 -8.32845e-01 -7.93914e-01 -8.71776e-01 -8.41653e-01 -8.05655e-01 -8.77651e-01
3.54400e+03 -8.32913e-01 -7.93890e-01 -8.71936e-01 -8.41713e-01 -8.05734e-01 -8.77692e-01
3.55200e+03 -8.32902e-01 -7.93472e-01 -8.72331e-01 -8.41772e-01 -8.05810e-01 -8.77733e-01
3.56000e+03 -8.33088e-01 -7.94564e-01 -8.71612e-01 -8.41829e-01 -8.05883e-01 -8.77775e-01
3.56800e+03 -8.33070e-01 -7.93812e-01 -8.72329e-01 -8.41886e-01 -8.05956e-01 -8.77817e-01
3.57600e+03 -8.32987e-01 -7.94529e-01 -8.71446e-01 -8.41970e-01 -8.06029e-01 -8.77911e-01
3.58400e+03 -8.32830e-01 -7.94663e-01 -8.70997e-01 -8.42067e-01 -8.06125e-01 -8.78009e-01
3.59200e+03 -8.33001e-01 -7.94623e-01 -8.71379e-01 -8.42125e-01 -8.06198e-01 -8.78053e-01
3.60000e+03 -8.33097e-01 -7.94438e-01 -8.71756e-01 -8.42182e-01 -8.06270e-01 -8.78095e-01
3.60800e+03 -8.33747e-01 -7.95370e-01 -8.72125e-01 -8.42239e-01 -8.06342e-01 -8.78137e-01
3.61600e+03 -8.33948e-01 -7.95570e-01 -8.72325e-01 -8.42296e-01 -8.06414e-01 -8.78179e-01
3.62400e+03 -8.34150e-01 -7.96005e-01 -8.72296e-01 -8.42354e-01 -8.06486e-01 -8.78221e-01
3.63200e+03 -8.34367e-01 -7.95777e-01 -8.72956e-01 -8.42411e-01 -8.06558e-01 -8.78263e-01
3.64000e+03 -8.34678e-01 -7.96579e-01 -8.72778e-01 -8.42468e-01 -8.06630e-01 -8.78305e-01
3.64800e+03 -8.34006e-01 -7.95316e-01 -8.72696e-01 -8.42525e-01 -8.06702e-01 -8.78347e-01
3.65600e+03 -8.35029e-01 -7.96551e-01 -8.73506e-01 -8.42640e-01 -8.06775e-01 -8.78505e-01
3.66400e+03 -8.34605e-01 -7.95936e-01 -8.73273e-01 -8.42703e-01 -8.06843e-01 -8.78563e-01
3.67200e+03 -8.34705e-01 -7.95553e-01 -8.73857e-01 -8.42755e-01 -8.06900e-01 -8.78611e-01
3.68000e+03 -8.34423e-01 -7.94742e-01 -8.74104e-01 -8.42823e-01 -8.06993e-01 -8.78653e-01
3.68800e+03 -8.34949e-01 -7.96513e-01 -8.73386e-01 -8.42897e-01 -8.07065e-01 -8.78729e-01
3.69600e+03 -8.34901e-01 -7.96437e-01 -8.73365e-01 -8.42950e-01 -8.07124e-01 -8.78777e-01
3.70400e+03 -8.35610e-01 -7.97182e-01 -8.74038e-01 -8.43003e-01 -8.07182e-01 -8.78825e-01
3.71200e+03 -8.35210e-01 -7.96918e-01 -8.73503e-01 -8.43067e-01 -8.07270e-01 -8.78863e-01
3.72000e+03 -8.36018e-01 -7.97812e-01 -8.74223e-01 -8.43233e-01 -8.07399e-01 -8.79066e-01
3.72800e+03 -8.36039e-01 -7.98101e-01 -8.73977e-01 -8.43283e-01 -8.07460e-01 -8.79107e-01
3.73600e+03 -8.36250e-01 -7.98291e-01 -8.74208e-01 -8.43334e-01 -8.07520e-01 -8.79148e-01
3.74400e+03 -8.36194e-01 -7.97936e-01 -8.74451e-01 -8.43391e-01 -8.07599e-01 -8.79184e-01
3.75200e+03 -8.36470e-01 -7.98611e-01 -8.74329e-01 -8.43445e-01 -8.07671e-01 -8.79219e-01
3.76000e+03 -8.36614e-01 -7.98226e-01 -8.75001e-01 -8.43493e-01 -8.07730e-01 -8.79256e-01
3.76800e+03 -8.36146e-01 -7.97669e-01 -8.74624e-01 -8.43535e-01 -8.07780e-01 -8.79290e-01
3.77600e+03 -8.36772e-01 -7.98820e-01 -8.74725e-01 -8.43578e-01 -8.07830e-01 -8.79325e-01
3.78400e+03 -8.36998e-01 -7.99218e-01 -8.74777e-01 -8.43620e-01 -8.07880e-01 -8.79359e-01
3.79200e+03 -8.37304e-01 -7.99360e-01 -8.75248e-01 -8.43706e-01 -8.07956e-01 -8.79456e-01
3.80000e+03 -8.37224e-01 -7.99286e-01 -8.75163e-01 -8.43752e-01 -8.08007e-01 -8.79496e-01
3.80800e+03 -8.36651e-01 -7.98641e-01 -8.74662e-01 -8.43795e-01 -8.08058e-01 -8.79533e-01
3.81600e+03 -8.37351e-01 -7.99612e-01 -8.75091e-01 -8.43880e-01 -8.08133e-01 -8.79627e-01
3.82400e+03 -8.37486e-01 -7.99460e-01 -8.75511e-01 -8.43959e-01 -8.08272e-01 -8.79647e-01
3.83200e+03 -8.37577e-01 -7.99987e-01 -8.75166e-01 -8.44003e-01 -8.08326e-01 -8.79681e-01
3.84000e+03 -8.37812e-01 -7.99728e-01 -8.75897e-01 -8.44077e-01 -8.08382e-01 -8.79773e-01
3.84800e+03 -8.37495e-01 -7.99756e-01 -8.75234e-01 -8.44122e-01 -8.08437e-01 -8.79808e-01
3.85600e+03 -8.37722e-01 -7.99656e-01 -8.75789e-01 -8.44175e-01 -8.08496e-01 -8.79854e-01
3.86400e+03 -8.37672e-01 -7.99571e-01 -8.75773e-01 -8.44300e-01 -8.08740e-01 -8.79860e-01
3.87200e+03 -8.38287e-01 -8.00773e-01 -8.75801e-01 -8.44348e-01 -8.08801e-01 -8.79896e-01
3.88000e+03 -8.38024e-01 -8.00448e-01 -8.75601e-01 -8.44396e-01 -8.08862e-01 -8.79931e-01
3.88800e+03 -8.38234e-01 -8.00926e-01 -8.75541e-01 -8.44464e-01 -8.08933e-01 -8.79994e-01
3.89600e+03 -8.38378e-01 -8.01424e-01 -8.75333e-01 -8.44507e-01 -8.08992e-01 -8.80022e-01
3.90400e+03 -8.38612e-01 -8.01562e-01 -8.75661e-01 -8.44551e-01 -8.09051e-01 -8.80050e-01
3.91200e+03 -8.38848e-01 -8.01576e-01 -8.76120e-01 -8.44594e-01 -8.09110e-01 -8.80078e-01
3.92000e+03 -8.38493e-01 -8.00834e-01 -8.76151e-01 -8.44649e-01 -8.09176e-01 -8.80123e-01
3.92800e+03 -8.39334e-01 -8.01988e-01 -8.76681e-01 -8.44727e-01 -8.09237e-01 -8.80218e-01
3.93600e+03 -8.38700e-01 -8.01163e-01 -8.76237e-01 -8.44783e-01 -8.09302e-01 -8.80264e-01
3.94400e+03 -8.39399e-01 -8.01972e-01 -8.76826e-01 -8.44893e-01 -8.09397e-01 -8.80389e-01
3.95200e+03 -8.39524e-01 -8.02388e-01 -8.76660e-01 -8.45009e-01 -8.09462e-01 -8.80557e-01
3.96000e+03 -8.39850e-01 -8.02474e-01 -8.77227e-01 -8.45059e-01 -8.09522e-01 -8.80595e-01
3.96800e+03 -8.39916e-01 -8.02675e-01 -8.77158e-01 -8.45111e-01 -8.09585e-01 -8.80638e-01
3.97600e+03 -8.39829e-01 -8.02422e-01 -8.77236e-01 -8.45231e-01 -8.09684e-01 -8.80778e-01
3.98400e+03 -8.39712e-01 -8.02382e-01 -8.77041e-01 -8.45382e-01 -8.09793e-01 -8.80971e-01
3.99200e+03 -8.40074e-01 -8.02264e-01 -8.77884e-01 -8.45433e-01 -8.09847e-01 -8.81019e-01
4.00000e+03 -8.40290e-01 -8.02838e-01 -8.77741e-01 -8.45561e-01 -8.09941e-01 -8.81181e-01
4.00800e+03 -8.40480e-01 -8.03109e-01 -8.77852e-01 -8.45614e-01 -8.09997e-01 -8.81231e-01
4.01600e+03 -8.40093e-01 -8.03396e-01 -8.76791e-01 -8.45667e-01 -8.10052e-01 -8.81282e-01
4.02400e+03 -8.41142e-01 -8.03869e-01 -8.78415e-01 -8.45793e-01 -8.10144e-01 -8.81442e-01
4.03200e+03 -8.40913e-01 -8.03729e-01 -8.78097e-01 -8.45855e-01 -8.10204e-01 -8.81507e-01
4.04000e+03 -8.40941e-01 -8.03762e-01 -8.78121e-01 -8.45911e-01 -8.10261e-01 -8.81561e-01
4.04800e+03 -8.41130e-01 -8.03928e-01 -8.78332e-01 -8.46045e-01 -8.10354e-01 -8.81735e-01
4.05600e+03 -8.41178e-01 -8.04074e-01 -8.78281e-01 -8.46110e-01 -8.10416e-01 -8.81804e-01
4.06400e+03 -8.41353e-01 -8.04081e-01 -8.78625e-01 -8.46168e-01 -8.10473e-01 -8.81862e-01
4.07200e+03 -8.41337e-01 -8.04460e-01 -8.78214e-01 -8.46376e-01 -8.10723e-01 -8.82028e-01
4.08000e+03 -8.41790e-01 -8.05083e-01 -8.78497e-01 -8.46437e-01 -8.10787e-01 -8.82088e-01
4.08800e+03 -8.42101e-01 -8.05090e-01 -8.79112e-01 -8.46499e-01 -8.10850e-01 -8.82148e-01
4.09600e+03 -8.41799e-01 -8.04581e-01 -8.79017e-01 -8.46561e-01 -8.10913e-01 -8.82209e-01
4.10400e+03 -8.42268e-01 -8.05408e-01 -8.79128e-01 -8.46623e-01 -8.10977e-01 -8.82269e-01
4.11200e+03 -8.42071e-01 -8.04989e-01 -8.79152e-01 -8.46685e-01 -8.11040e-01 -8.82329e-01
4.12000e+03 -8.42138e-01 -8.05004e-01 -8.79273e-01 -8.46746e-01 -8.11104e-01 -8.82389e-01
4.12800e+03 -8.42265e-01 -8.05437e-01 -8.79093e-01 -8.46808e-01 -8.11167e-01 -8.82449e-01
4.13600e+03 -8.42092e-01 -8.05620e-01 -8.78564e-01 -8.46957e-01 -8.11325e-01 -8.82589e-01
4.14400e+03 -8.42366e-01 -8.05779e-01 -8.78954e-01 -8.47020e-01 -8.11388e-01 -8.82652e-01
4.15200e+03 -8.42482e-01 -8.05951e-01 -8.79013e-01 -8.47090e-01 -8.11468e-01 -8.82712e-01
4.16000e+03 -8.42479e-01 -8.05398e-01 -8.79560e-01 -8.47152e-01 -8.11529e-01 -8.82775e-01
4.16800e+03 -8.43009e-01 -8.06481e-01 -8.79538e-01 -8.47298e-01 -8.11638e-01 -8.82958e-01
4.17600e+03 -8.42793e-01 -8.06328e-01 -8.79259e-01 -8.47362e-01 -8.11700e-01 -8.83024e-01
4.18400e+03 -8.43420e-01 -8.06766e-01 -8.80075e-01 -8.47425e-01 -8.11761e-01 -8.83090e-01
4.19200e+03 -8.43265e-01 -8.06490e-01 -8.80039e-01 -8.47489e-01 -8.11822e-01 -8.83155e-01
4.20000e+03 -8.43265e-01 -8.06749e-01 -8.79780e-01 -8.47601e-01 -8.11964e-01 -8.83238e-01
4.20800e+03 -8.42991e-01 -8.06570e-01 -8.79412e-01 -8.47666e-01 -8.12028e-01 -8.83304e-01
4.21600e+03 -8.43785e-01 -8.07167e-01 -8.80404e-01 -8.47729e-01 -8.12091e-01 -8.83368e-01
4.22400e+03 -8.43514e-01 -8.06699e-01 -8.80330e-01 -8.47792e-01 -8.12152e-01 -8.83432e-01
4.23200e+03 -8.44063e-01 -8.07580e-01 -8.80547e-01 -8.47869e-01 -8.12248e-01 -8.83490e-01
4.24000e+03 -8.43753e-01 -8.06697e-01 -8.80810e-01 -8.47930e-01 -8.12306e-01 -8.83555e-01
4.24800e+03 -8.43678e-01 -8.07352e-01 -8.80004e-01 -8.47991e-01 -8.12364e-01 -8.83619e-01
4.25600e+03 -8.43997e-01 -8.07526e-01 -8.80468e-01 -8.48081e-01 -8.12491e-01 -8.83672e-01
4.26400e+03 -8.44149e-01 -8.07266e-01 -8.81033e-01 -8.48176e-01 -8.12629e-01 -8.83722e-01
4.27200e+03 -8.44261e-01 -8.07507e-01 -8.81016e-01 -8.48239e-01 -8.12692e-01 -8.83785e-01
4.28000e+03 -8.44205e-01 -8.07793e-01 -8.80617e-01 -8.48298e-01 -8.12745e-01 -8.83850e-01
4.28800e+03 -8.44750e-01 -8.08396e-01 -8.81104e-01 -8.48357e-01 -8.12798e-01 -8.83915e-01
4.29600e+03 -8.43901e-01 -8.06986e-01 -8.80816e-01 -8.48416e-01 -8.12854e-01 -8.83978e-01
4.30400e+03 -8.44655e-01 -8.08371e-01 -8.80938e-01 -8.48523e-01 -8.12927e-01 -8.84119e-01
4.31200e+03 -8.44512e-01 -8.08359e-01 -8.80666e-01 -8.48582e-01 -8.12980e-01 -8.84184e-01
4.32000e+03 -8.44839e-01 -8.08487e-01 -8.81190e-01 -8.48653e-01 -8.13035e-01 -8.84271e-01
4.32800e+03 -8.44800e-01 -8.08524e-01 -8.81076e-01 -8.48736e-01 -8.13116e-01 -8.84356e-01
4.33600e+03 -8.45336e-01 -8.09025e-01 -8.81647e-01 -8.48808e-01 -8.13197e-01 -8.84418e-01
4.34400e+03 -8.44830e-01 -8.08815e-01 -8.80844e-01 -8.48868e-01 -8.13252e-01 -8.84485e-01
4.35200e+03 -8.45396e-01 -8.08953e-01 -8.81838e-01 -8.48934e-01 -8.13320e-01 -8.84549e-01
4.36000e+03 -8.45400e-01 -8.09168e-01 -8.81632e-01 -8.49008e-01 -8.13405e-01 -8.84610e-01
4.36800e+03 -8.44980e-01 -8.08891e-01 -8.81069e-01 -8.49083e-01 -8.13496e-01 -8.84670e-01
4.37600e+03 -8.45693e-01 -8.09386e-01 -8.82000e-01 -8.49165e-01 -8.13602e-01 -8.84728e-01
4.38400e+03 -8.45292e-01 -8.09471e-01 -8.81113e-01 -8.49233e-01 -8.13674e-01 -8.84792e-01
4.39200e+03 -8.46093e-01 -8.09958e-01 -8.82228e-01 -8.49335e-01 -8.13777e-01 -8.84894e-01
4.40000e+03 -8.45624e-01 -8.09730e-01 -8.81518e-01 -8.49399e-01 -8.13837e-01 -8.84960e-01
4.40800e+03 -8.46163e-01 -8.10037e-01 -8.82289e-01 -8.49491e-01 -8.13957e-01 -8.85024e-01
4.41600e+03 -8.46350e-01 -8.10262e-01 -8.82438e-01 -8.49554e-01 -8.14019e-01 -8.85089e-01
4.42400e+03 -8.46185e-01 -8.09825e-01 -8.82546e-01 -8.49648e-01 -8.14114e-01 -8.85183e-01
4.43200e+03 -8.46548e-01 -8.10410e-01 -8.82685e-01 -8.49713e-01 -8.14177e-01 -8.85248e-01
4.44000e+03 -8.46530e-01 -8.10616e-01 -8.82444e-01 -8.49777e-01 -8.14241e-01 -8.85314e-01
4.44800e+03 -8.46414e-01 -8.10158e-01 -8.82670e-01 -8.49854e-01 -8.14306e-01 -8.85402e-01
4.45600e+03 -8.46675e-01 -8.10765e-01 -8.82586e-01 -8.49926e-01 -8.14387e-01 -8.85466e-01
4.46400e+03 -8.46677e-01 -8.10884e-01 -8.82471e-01 -8.50032e-01 -8.14549e-01 -8.85515e-01
4.47200e+03 -8.46809e-01 -8.10975e-01 -8.82642e-01 -8.50112e-01 -8.14648e-01 -8.85575e-01
4.48000e+03 -8.38186e-01 -7.99229e-01 -8.77144e-01 -8.50189e-01 -8.14718e-01 -8.85660e-01
4.48800e+03 -8.46877e-01 -8.10784e-01 -8.82970e-01 -8.50256e-01 -8.14786e-01 -8.85726e-01
4.49600e+03 -8.47021e-01 -8.11051e-01 -8.82991e-01 -8.50329e-01 -8.14854e-01 -8.85805e-01
4.50400e+03 -8.47257e-01 -8.11399e-01 -8.83116e-01 -8.50447e-01 -8.15029e-01 -8.85865e-01
4.51200e+03 -8.47431e-01 -8.11765e-01 -8.83097e-01 -8.50513e-01 -8.15098e-01 -8.85928e-01
4.52000e+03 -8.47613e-01 -8.11904e-01 -8.83323e-01 -8.50580e-01 -8.15167e-01 -8.85992e-01
4.52800e+03 -8.47153e-01 -8.11658e-01 -8.82648e-01 -8.50646e-01 -8.15236e-01 -8.86056e-01
4.53600e+03 -8.47464e-01 -8.11709e-01 -8.83220e-01 -8.50712e-01 -8.15305e-01 -8.86119e-01
4.54400e+03 -8.47719e-01 -8.11791e-01 -8.83646e-01 -8.50777e-01 -8.15371e-01 -8.86183e-01
4.55200e+03 -8.47592e-01 -8.12153e-01 -8.83031e-01 -8.50842e-01 -8.15438e-01 -8.86247e-01
4.56000e+03 -8.47903e-01 -8.12297e-01 -8.83509e-01 -8.50907e-01 -8.15504e-01 -8.86310e-01
4.56800e+03 -8.47616e-01 -8.12337e-01 -8.82895e-01 -8.51027e-01 -8.15703e-01 -8.86352e-01
4.57600e+03 -8.47977e-01 -8.12639e-01 -8.83316e-01 -8.51093e-01 -8.15773e-01 -8.86414e-01
4.58400e+03 -8.48312e-01 -8.12783e-01 -8.83840e-01 -8.51230e-01 -8.15983e-01 -8.86476e-01
4.59200e+03 -8.48185e-01 -8.12431e-01 -8.83940e-01 -8.51297e-01 -8.16057e-01 -8.86536e-01
4.60000e+03 -8.48425e-01 -8.12901e-01 -8.83949e-01 -8.51364e-01 -8.16131e-01 -8.86596e-01
4.60800e+03 -8.48403e-01 -8.12838e-01 -8.83968e-01 -8.51430e-01 -8.16205e-01 -8.86656e-01
4.61600e+03 -8.48522e-01 -8.13233e-01 -8.83812e-01 -8.51511e-01 -8.16282e-01 -8.86740e-01
4.62400e+03 -8.48881e-01 -8.13431e-01 -8.84331e-01 -8.51579e-01 -8.16356e-01 -8.86802e-01
4.63200e+03 -8.48492e-01 -8.13052e-01 -8.83932e-01 -8.51647e-01 -8.16430e-01 -8.86863e-01
4.64000e+03 -8.48782e-01 -8.13226e-01 -8.84337e-01 -8.51714e-01 -8.16505e-01 -8.86924e-01
4.64800e+03 -8.48761e-01 -8.13432e-01 -8.84090e-01 -8.51781e-01 -8.16579e-01 -8.86984e-01
4.65600e+03 -8.49013e-01 -8.13634e-01 -8.84393e-01 -8.51848e-01 -8.16653e-01 -8.87043e-01
4.66400e+03 -8.49003e-01 -8.13700e-01 -8.84306e-01 -8.51914e-01 -8.16727e-01 -8.87100e-01
4.67200e+03 -8.49155e-01 -8.13539e-01 -8.84771e-01 -8.52004e-01 -8.16828e-01 -8.87179e-01
4.68000e+03 -8.49154e-01 -8.14061e-01 -8.84248e-01 -8.52106e-01 -8.16991e-01 -8.87222e-01
4.68800e+03 -8.49218e-01 -8.13612e-01 -8.84823e-01 -8.52173e-01 -8.17067e-01 -8.87279e-01
4.69600e+03 -8.49258e-01 -8.13976e-01 -8.84540e-01 -8.52239e-01 -8.17143e-01 -8.87335e-01
4.70400e+03 -8.48999e-01 -8.13648e-01 -8.84349e-01 -8.52305e-01 -8.17219e-01 -8.87391e-01
4.71200e+03 -8.49541e-01 -8.14189e-01 -8.84893e-01 -8.52374e-01 -8.17295e-01 -8.87453e-01
4.72000e+03 -8.49583e-01 -8.14220e-01 -8.84946e-01 -8.52438e-01 -8.17369e-01 -8.87507e-01
4.72800e+03 -8.49687e-01 -8.14381e-01 -8.84993e-01 -8.52500e-01 -8.17442e-01 -8.87558e-01
4.73600e+03 -8.49796e-01 -8.14505e-01 -8.85086e-01 -8.52590e-01 -8.17527e-01 -8.87653e-01
4.74400e+03 -8.49898e-01 -8.14571e-01 -8.85226e-01 -8.52653e-01 -8.17600e-01 -8.87706e-01
4.75200e+03 -8.49902e-01 -8.14602e-01 -8.85202e-01 -8.52716e-01 -8.17672e-01 -8.87759e-01
4.76000e+03 -8.49945e-01 -8.14543e-01 -8.85348e-01 -8.52778e-01 -8.17745e-01 -8.87812e-01
4.76800e+03 -8.49812e-01 -8.14749e-01 -8.84875e-01 -8.52841e-01 -8.17817e-01 -8.87865e-01
4.77600e+03 -8.50206e-01 -8.14852e-01 -8.85560e-01 -8.52903e-01 -8.17889e-01 -8.87918e-01
4.78400e+03 -8.50110e-01 -8.14957e-01 -8.85263e-01 -8.52984e-01 -8.17965e-01 -8.88004e-01
4.79200e+03 -8.50195e-01 -8.14994e-01 -8.85397e-01 -8.53046e-01 -8.18036e-01 -8.88056e-01
4.80000e+03 -8.50215e-01 -8.14996e-01 -8.85434e-01 -8.53108e-01 -8.18108e-01 -8.88108e-01
4.80800e+03 -8.50284e-01 -8.15160e-01 -8.85409e-01 -8.53170e-01 -8.18180e-01 -8.88160e-01
4.81600e+03 -8.50526e-01 -8.15285e-01 -8.85768e-01 -8.53231e-01 -8.18251e-01 -8.88211e-01
4.82400e+03 -8.50510e-01 -8.15296e-01 -8.85725e-01 -8.53291e-01 -8.18321e-01 -8.88261e-01
4.83200e+03 -8.50511e-01 -8.15456e-01 -8.85566e-01 -8.53360e-01 -8.18390e-01 -8.88329e-01
4.84000e+03 -8.50576e-01 -8.15240e-01 -8.85913e-01 -8.53423e-01 -8.18459e-01 -8.88387e-01
4.84800e+03 -8.50670e-01 -8.15408e-01 -8.85931e-01 -8.53482e-01 -8.18527e-01 -8.88436e-01
4.85600e+03 -8.50850e-01 -8.15770e-01 -8.85931e-01 -8.53583e-01 -8.18697e-01 -8.88468e-01
4.86400e+03 -8.50687e-01 -8.15628e-01 -8.85747e-01 -8.53642e-01 -8.18765e-01 -8.88519e-01
4.87200e+03 -8.50794e-01 -8.15467e-01 -8.86122e-01 -8.53700e-01 -8.18831e-01 -8.88569e-01
4.88000e+03 -8.50987e-01 -8.16113e-01 -8.85861e-01 -8.53757e-01 -8.18896e-01 -8.88618e-01
4.88800e+03 -8.50865e-01 -8.15895e-01 -8.85835e-01 -8.53814e-01 -8.18961e-01 -8.88667e-01
4.89600e+03 -8.51000e-01 -8.16104e-01 -8.85897e-01 -8.53871e-01 -8.19026e-01 -8.88716e-01
4.90400e+03 -8.51185e-01 -8.16086e-01 -8.86285e-01 -8.53947e-01 -8.19094e-01 -8.88800e-01
4.91200e+03 -8.51251e-01 -8.16268e-01 -8.86233e-01 -8.54004e-01 -8.19159e-01 -8.88850e-01
4.92000e+03 -8.51152e-01 -8.16349e-01 -8.85955e-01 -8.54061e-01 -8.19224e-01 -8.88899e-01
4.92800e+03 -8.51368e-01 -8.16460e-01 -8.86276e-01 -8.54149e-01 -8.19302e-01 -8.88996e-01
4.93600e+03 -8.51580e-01 -8.16606e-01 -8.86555e-01 -8.54206e-01 -8.19367e-01 -8.89044e-01
4.94400e+03 -8.51517e-01 -8.16693e-01 -8.86341e-01 -8.54300e-01 -8.19525e-01 -8.89075e-01
4.95200e+03 -8.51648e-01 -8.16723e-01 -8.86573e-01 -8.54356e-01 -8.19592e-01 -8.89120e-01
4.96000e+03 -8.51695e-01 -8.16887e-01 -8.86503e-01 -8.54409e-01 -8.19658e-01 -8.89160e-01
4.96800e+03 -8.51780e-01 -8.17129e-01 -8.86431e-01 -8.54462e-01 -8.19725e-01 -8.89200e-01
4.97600e+03 -8.51816e-01 -8.16828e-01 -8.86803e-01 -8.54514e-01 -8.19791e-01 -8.89237e-01
4.98400e+03 -8.51831e-01 -8.17062e-01 -8.86600e-01 -8.54564e-01 -8.19855e-01 -8.89273e-01
4.99200e+03 -8.51928e-01 -8.17178e-01 -8.86678e-01 -8.54612e-01 -8.19919e-01 -8.89305e-01
5.00000e+03 -8.51982e-01 -8.17047e-01 -8.86918e-01 -8.54660e-01 -8.19982e-01 -8.89337e-01
5.00800e+03 -8.52073e-01 -8.17264e-01 -8.86881e-01 -8.54705e-01 -8.20045e-01 -8.89366e-01
5.01600e+03 -8.52304e-01 -8.17565e-01 -8.87044e-01 -8.54789e-01 -8.20200e-01 -8.89378e-01
5.02400e+03 -8.52348e-01 -8.17595e-01 -8.87101e-01 -8.54835e-01 -8.20265e-01 -8.89405e-01
5.03200e+03 -8.52264e-01 -8.17572e-01 -8.86956e-01 -8.54879e-01 -8.20329e-01 -8.89429e-01
5.04000e+03 -8.52137e-01 -8.17635e-01 -8.86638e-01 -8.54923e-01 -8.20393e-01 -8.89453e-01
5.04800e+03 -8.52088e-01 -8.17168e-01 -8.87008e-01 -8.54967e-01 -8.20457e-01 -8.89477e-01
5.05600e+03 -8.52336e-01 -8.17663e-01 -8.87010e-01 -8.55036e-01 -8.20587e-01 -8.89486e-01
5.06400e+03 -8.52637e-01 -8.18159e-01 -8.87116e-01 -8.55078e-01 -8.20651e-01 -8.89505e-01
5.07200e+03 -8.52628e-01 -8.18342e-01 -8.86915e-01 -8.55153e-01 -8.20797e-01 -8.89508e-01
5.08000e+03 -8.52569e-01 -8.17847e-01 -8.87290e-01 -8.55191e-01 -8.20858e-01 -8.89524e-01
5.08800e+03 -8.52599e-01 -8.18319e-01 -8.86878e-01 -8.55229e-01 -8.20920e-01 -8.89539e-01
5.09600e+03 -8.52918e-01 -8.18456e-01 -8.87380e-01 -8.55291e-01 -8.20991e-01 -8.89591e-01
5.10400e+03 -8.52904e-01 -8.18330e-01 -8.87479e-01 -8.55334e-01 -8.21054e-01 -8.89614e-01
5.11200e+03 -8.52820e-01 -8.18248e-01 -8.87393e-01 -8.55374e-01 -8.21116e-01 -8.89631e-01
5.12000e+03 -8.53002e-01 -8.18650e-01 -8.87354e-01 -8.55413e-01 -8.21178e-01 -8.89648e-01
5.12800e+03 -8.47060e-01 -8.12241e-01 -8.81879e-01 -8.55472e-01 -8.21243e-01 -8.89700e-01
5.13600e+03 -8.52840e-01 -8.18615e-01 -8.87065e-01 -8.55520e-01 -8.21306e-01 -8.89733e-01
5.14400e+03 -8.53152e-01 -8.18829e-01 -8.87474e-01 -8.55614e-01 -8.21502e-01 -8.89726e-01
5.15200e+03 -8.53043e-01 -8.18517e-01 -8.87569e-01 -8.55654e-01 -8.21565e-01 -8.89742e-01
5.16000e+03 -8.53215e-01 -8.18858e-01 -8.87571e-01 -8.55693e-01 -8.21628e-01 -8.89757e-01
5.16800e+03 -8.53008e-01 -8.18852e-01 -8.87164e-01 -8.55731e-01 -8.21690e-01 -8.89771e-01
5.17600e+03 -8.53045e-01 -8.18580e-01 -8.87510e-01 -8.55773e-01 -8.21752e-01 -8.89793e-01
5.18400e+03 -8.53156e-01 -8.18738e-01 -8.87574e-01 -8.55809e-01 -8.21813e-01 -8.89805e-01
5.19200e+03 -8.53309e-01 -8.19089e-01 -8.87530e-01 -8.55846e-01 -8.21875e-01 -8.89817e-01
5.20000e+03 -8.53511e-01 -8.19325e-01 -8.87696e-01 -8.55882e-01 -8.21936e-01 -8.89829e-01
5.20800e+03 -8.53528e-01 -8.19209e-01 -8.87846e-01 -8.55919e-01 -8.21997e-01 -8.89840e-01
5.21600e+03 -8.53422e-01 -8.19295e-01 -8.87549e-01 -8.55962e-01 -8.22059e-01 -8.89864e-01
5.22400e+03 -8.53737e-01 -8.19612e-01 -8.87862e-01 -8.55997e-01 -8.22118e-01 -8.89875e-01
5.23200e+03 -8.53504e-01 -8.19266e-01 -8.87742e-01 -8.56032e-01 -8.22177e-01 -8.89887e-01
5.24000e+03 -8.53592e-01 -8.19266e-01 -8.87918e-01 -8.56067e-01 -8.22235e-01 -8.89899e-01
5.24800e+03 -8.53468e-01 -8.19223e-01 -8.87713e-01 -8.56102e-01 -8.22292e-01 -8.89911e-01
5.25600e+03 -8.53777e-01 -8.19729e-01 -8.87824e-01 -8.56160e-01 -8.22373e-01 -8.89947e-01
5.26400e+03 -8.53793e-01 -8.19726e-01 -8.87860e-01 -8.56202e-01 -8.22430e-01 -8.89974e-01
5.27200e+03 -8.53784e-01 -8.19657e-01 -8.87911e-01 -8.56236e-01 -8.22484e-01 -8.89988e-01
5.28000e+03 -8.53917e-01 -8.19510e-01 -8.88323e-01 -8.56278e-01 -8.22540e-01 -8.90016e-01
5.28800e+03 -8.54062e-01 -8.20037e-01 -8.88088e-01 -8.56312e-01 -8.22594e-01 -8.90031e-01
5.29600e+03 -8.54129e-01 -8.20103e-01 -8.88156e-01 -8.56346e-01 -8.22647e-01 -8.90045e-01
5.30400e+03 -8.53844e-01 -8.19844e-01 -8.87845e-01 -8.56379e-01 -8.22699e-01 -8.90058e-01
5.31200e+03 -8.54324e-01 -8.20347e-01 -8.88300e-01 -8.56411e-01 -8.22752e-01 -8.90070e-01
5.32000e+03 -8.54301e-01 -8.20295e-01 -8.88307e-01 -8.56443e-01 -8.22804e-01 -8.90082e-01
5.32800e+03 -8.54181e-01 -8.20170e-01 -8.88191e-01 -8.56488e-01 -8.22888e-01 -8.90088e-01
5.33600e+03 -8.54302e-01 -8.20435e-01 -8.88170e-01 -8.56519e-01 -8.22940e-01 -8.90098e-01
5.34400e+03 -8.54324e-01 -8.20473e-01 -8.88176e-01 -8.56567e-01 -8.22996e-01 -8.90138e-01
5.35200e+03 -8.54467e-01 -8.20581e-01 -8.88353e-01 -8.56599e-01 -8.23048e-01 -8.90150e-01
5.36000e+03 -8.54448e-01 -8.20480e-01 -8.88417e-01 -8.56652e-01 -8.23106e-01 -8.90199e-01
5.36800e+03 -8.54470e-01 -8.20565e-01 -8.88376e-01 -8.56684e-01 -8.23156e-01 -8.90212e-01
5.37600e+03 -8.54436e-01 -8.20550e-01 -8.88321e-01 -8.56716e-01 -8.23206e-01 -8.90225e-01
5.38400e+03 -8.54634e-01 -8.20920e-01 -8.88347e-01 -8.56746e-01 -8.23253e-01 -8.90239e-01
5.39200e+03 -8.54730e-01 -8.20938e-01 -8.88523e-01 -8.56815e-01 -8.23337e-01 -8.90294e-01
5.40000e+03 -8.54591e-01 -8.20707e-01 -8.88474e-01 -8.56846e-01 -8.23384e-01 -8.90308e-01
5.40800e+03 -8.54670e-01 -8.20925e-01 -8.88415e-01 -8.56876e-01 -8.23431e-01 -8.90321e-01
5.41600e+03 -8.54791e-01 -8.21011e-01 -8.88571e-01 -8.56906e-01 -8.23476e-01 -8.90335e-01
5.42400e+03 -8.54765e-01 -8.20871e-01 -8.88660e-01 -8.56935e-01 -8.23521e-01 -8.90348e-01
5.43200e+03 -8.54871e-01 -8.21076e-01 -8.88667e-01 -8.56963e-01 -8.23566e-01 -8.90361e-01
5.44000e+03 -8.54903e-01 -8.21151e-01 -8.88656e-01 -8.56992e-01 -8.23610e-01 -8.90374e-01
5.44800e+03 -8.54880e-01 -8.20918e-01 -8.88842e-01 -8.57021e-01 -8.23654e-01 -8.90387e-01
5.45600e+03 -8.54978e-01 -8.21111e-01 -8.88845e-01 -8.57049e-01 -8.23699e-01 -8.90399e-01
5.46400e+03 -8.54873e-01 -8.20905e-01 -8.88841e-01 -8.57077e-01 -8.23742e-01 -8.90411e-01
5.47200e+03 -8.54901e-01 -8.20949e-01 -8.88853e-01 -8.57104e-01 -8.23783e-01 -8.90425e-01
5.48000e+03 -8.54945e-01 -8.21168e-01 -8.88722e-01 -8.57130e-01 -8.23822e-01 -8.90438e-01
5.48800e+03 -8.55217e-01 -8.21526e-01 -8.88907e-01 -8.57156e-01 -8.23862e-01 -8.90450e-01
5.49600e+03 -8.55090e-01 -8.21491e-01 -8.88690e-01 -8.57182e-01 -8.23902e-01 -8.90463e-01
5.50400e+03 -8.54824e-01 -8.21097e-01 -8.88551e-01 -8.57208e-01 -8.23941e-01 -8.90475e-01
5.51200e+03 -8.55198e-01 -8.21386e-01 -8.89010e-01 -8.57232e-01 -8.23977e-01 -8.90487e-01
5.52000e+03 -8.55164e-01 -8.21358e-01 -8.88969e-01 -8.57261e-01 -8.24014e-01 -8.90508e-01
5.52800e+03 -8.42215e-01 -7.98299e-01 -8.86132e-01 -8.57285e-01 -8.24050e-01 -8.90520e-01
5.53600e+03 -8.55273e-01 -8.21566e-01 -8.88980e-01 -8.57309e-01 -8.24086e-01 -8.90533e-01
5.54400e+03 -8.55203e-01 -8.21354e-01 -8.89052e-01 -8.57335e-01 -8.24122e-01 -8.90549e-01
5.55200e+03 -8.55334e-01 -8.21526e-01 -8.89142e-01 -8.57360e-01 -8.24158e-01 -8.90561e-01
5.56000e+03 -8.55258e-01 -8.21461e-01 -8.89055e-01 -8.57384e-01 -8.24194e-01 -8.90574e-01
5.56800e+03 -8.55483e-01 -8.21762e-01 -8.89205e-01 -8.57412e-01 -8.24231e-01 -8.90593e-01
5.57600e+03 -8.55338e-01 -8.21540e-01 -8.89136e-01 -8.57435e-01 -8.24262e-01 -8.90607e-01
5.58400e+03 -8.55391e-01 -8.21696e-01 -8.89085e-01 -8.57457e-01 -8.24294e-01 -8.90620e-01
5.59200e+03 -8.55535e-01 -8.21782e-01 -8.89289e-01 -8.57477e-01 -8.24321e-01 -8.90634e-01
5.60000e+03 -8.55591e-01 -8.21832e-01 -8.89349e-01 -8.57498e-01 -8.24349e-01 -8.90647e-01
5.60800e+03 -8.55678e-01 -8.21936e-01 -8.89420e-01 -8.57518e-01 -8.24376e-01 -8.90661e-01
5.61600e+03 -8.55523e-01 -8.21717e-01 -8.89330e-01 -8.57538e-01 -8.24403e-01 -8.90674e-01
5.62400e+03 -8.55542e-01 -8.21961e-01 -8.89123e-01 -8.57559e-01 -8.24431e-01 -8.90686e-01
5.63200e+03 -8.55644e-01 -8.21918e-01 -8.89370e-01 -8.57587e-01 -8.24478e-01 -8.90696e-01
5.64000e+03 -8.55660e-01 -8.22003e-01 -8.89316e-01 -8.57607e-01 -8.24505e-01 -8.90708e-01
5.64800e+03 -8.55739e-01 -8.22227e-01 -8.89251e-01 -8.57627e-01 -8.24533e-01 -8.90721e-01
5.65600e+03 -8.55838e-01 -8.22349e-01 -8.89328e-01 -8.57647e-01 -8.24561e-01 -8.90733e-01
5.66400e+03 -8.55886e-01 -8.22284e-01 -8.89488e-01 -8.57678e-01 -8.24594e-01 -8.90763e-01
5.67200e+03 -8.55936e-01 -8.22430e-01 -8.89441e-01 -8.57699e-01 -8.24621e-01 -8.90776e-01
5.68000e+03 -8.55956e-01 -8.22355e-01 -8.89556e-01 -8.57719e-01 -8.24649e-01 -8.90789e-01
5.68800e+03 -8.56061e-01 -8.22538e-01 -8.89584e-01 -8.57738e-01 -8.24674e-01 -8.90802e-01
5.69600e+03 -8.55902e-01 -8.22295e-01 -8.89508e-01 -8.57786e-01 -8.24769e-01 -8.90803e-01
5.70400e+03 -8.56086e-01 -8.22645e-01 -8.89528e-01 -8.57805e-01 -8.24795e-01 -8.90815e-01
5.71200e+03 -8.56079e-01 -8.22577e-01 -8.89581e-01 -8.57825e-01 -8.24822e-01 -8.90828e-01
5.72000e+03 -8.56083e-01 -8.22504e-01 -8.89662e-01 -8.57844e-01 -8.24848e-01 -8.90840e-01
5.72800e+03 -8.55938e-01 -8.22310e-01 -8.89566e-01 -8.57864e-01 -8.24875e-01 -8.90852e-01
5.73600e+03 -8.56135e-01 -8.22553e-01 -8.89716e-01 -8.57883e-01 -8.24902e-01 -8.90864e-01
5.74400e+03 -8.56091e-01 -8.22487e-01 -8.89696e-01 -8.57907e-01 -8.24929e-01 -8.90884e-01
5.75200e+03 -8.55982e-01 -8.22277e-01 -8.89687e-01 -8.57925e-01 -8.24955e-01 -8.90896e-01
5.76000e+03 -8.56200e-01 -8.22740e-01 -8.89659e-01 -8.57944e-01 -8.24981e-01 -8.90907e-01
5.76800e+03 -8.56058e-01 -8.22256e-01 -8.89859e-01 -8.57968e-01 -8.25009e-01 -8.90927e-01
5.77600e+03 -8.56291e-01 -8.22836e-01 -8.89746e-01 -8.57987e-01 -8.25035e-01 -8.90938e-01
5.78400e+03 -8.56221e-01 -8.22732e-01 -8.89710e-01 -8.58006e-01 -8.25062e-01 -8.90950e-01
5.79200e+03 -8.56340e-01 -8.22846e-01 -8.89834e-01 -8.58024e-01 -8.25088e-01 -8.90960e-01
5.80000e+03 -8.56224e-01 -8.22545e-01 -8.89902e-01 -8.58076e-01 -8.25125e-01 -8.91027e-01
5.80800e+03 -8.56333e-01 -8.22858e-01 -8.89807e-01 -8.58095e-01 -8.25151e-01 -8.91039e-01
5.81600e+03 -8.56415e-01 -8.22980e-01 -8.89849e-01 -8.58129e-01 -8.25214e-01 -8.91045e-01
5.82400e+03 -8.56343e-01 -8.22814e-01 -8.89871e-01 -8.58149e-01 -8.25241e-01 -8.91057e-01
5.83200e+03 -8.56382e-01 -8.22992e-01 -8.89773e-01 -8.58169e-01 -8.25269e-01 -8.91069e-01
5.84000e+03 -8.56447e-01 -8.23011e-01 -8.89882e-01 -8.58188e-01 -8.25297e-01 -8.91080e-01
5.84800e+03 -8.56527e-01 -8.23087e-01 -8.89966e-01 -8.58208e-01 -8.25324e-01 -8.91091e-01
5.85600e+03 -8.56457e-01 -8.23140e-01 -8.89773e-01 -8.58226e-01 -8.25350e-01 -8.91103e-01
5.86400e+03 -8.56438e-01 -8.22977e-01 -8.89899e-01 -8.58244e-01 -8.25374e-01 -8.91114e-01
5.87200e+03 -8.56462e-01 -8.22970e-01 -8.89954e-01 -8.58262e-01 -8.25399e-01 -8.91126e-01
5.88000e+03 -8.56603e-01 -8.23276e-01 -8.89930e-01 -8.58280e-01 -8.25423e-01 -8.91138e-01
5.88800e+03 -8.56563e-01 -8.22994e-01 -8.90133e-01 -8.58298e-01 -8.25447e-01 -8.91149e-01
5.89600e+03 -8.56581e-01 -8.23259e-01 -8.89903e-01 -8.58316e-01 -8.25472e-01 -8.91161e-01
5.90400e+03 -8.56680e-01 -8.23321e-01 -8.90040e-01 -8.58334e-01 -8.25496e-01 -8.91173e-01
5.91200e+03 -8.56715e-01 -8.23388e-01 -8.90042e-01 -8.58370e-01 -8.25564e-01 -8.91176e-01
5.92000e+03 -8.56798e-01 -8.23500e-01 -8.90096e-01 -8.58388e-01 -8.25590e-01 -8.91186e-01
5.92800e+03 -8.56828e-01 -8.23552e-01 -8.90104e-01 -8.58405e-01 -8.25615e-01 -8.91195e-01
5.93600e+03 -8.56860e-01 -8.23511e-01 -8.90209e-01 -8.58422e-01 -8.25640e-01 -8.91204e-01
5.94400e+03 -8.56795e-01 -8.23491e-01 -8.90099e-01 -8.58442e-01 -8.25666e-01 -8.91218e-01
5.95200e+03 -8.56839e-01 -8.23449e-01 -8.90229e-01 -8.58458e-01 -8.25688e-01 -8.91227e-01
5.96000e+03 -8.57004e-01 -8.23714e-01 -8.90294e-01 -8.58473e-01 -8.25710e-01 -8.91237e-01
5.96800e+03 -8.56901e-01 -8.23525e-01 -8.90277e-01 -8.58499e-01 -8.25737e-01 -8.91261e-01
5.97600e+03 -8.56898e-01 -8.23560e-01 -8.90235e-01 -8.58515e-01 -8.25759e-01 -8.91271e-01
5.98400e+03 -8.56856e-01 -8.23410e-01 -8.90302e-01 -8.58531e-01 -8.25782e-01 -8.91281e-01
5.99200e+03 -8.56928e-01 -8.23740e-01 -8.90116e-01 -8.58548e-01 -8.25804e-01 -8.91291e-01
6.00000e+03 -8.56952e-01 -8.23724e-01 -8.90180e-01 -8.58564e-01 -8.25827e-01 -8.91301e-01
6.00800e+03 -8.56970e-01 -8.23559e-01 -8.90381e-01 -8.58580e-01 -8.25849e-01 -8.91311e-01
6.01600e+03 -8.57020e-01 -8.23728e-01 -8.90312e-01 -8.58601e-01 -8.25883e-01 -8.91318e-01
6.02400e+03 -8.57170e-01 -8.24002e-01 -8.90338e-01 -8.58616e-01 -8.25904e-01 -8.91329e-01
6.03200e+03 -8.57163e-01 -8.23886e-01 -8.90440e-01 -8.58631e-01 -8.25924e-01 -8.91339e-01
6.04000e+03 -8.57144e-01 -8.23848e-01 -8.90441e-01 -8.58646e-01 -8.25944e-01 -8.91349e-01
6.04800e+03 -8.57205e-01 -8.24011e-01 -8.90399e-01 -8.58662e-01 -8.25964e-01 -8.91359e-01
6.05600e+03 -8.57208e-01 -8.23963e-01 -8.90454e-01 -8.58687e-01 -8.25987e-01 -8.91386e-01
6.06400e+03 -8.57293e-01 -8.24098e-01 -8.90488e-01 -8.58701e-01 -8.26005e-01 -8.91397e-01
6.07200e+03 -8.57206e-01 -8.23951e-01 -8.90462e-01 -8.58716e-01 -8.26023e-01 -8.91408e-01
6.08000e+03 -8.57196e-01 -8.24007e-01 -8.90385e-01 -8.58729e-01 -8.26039e-01 -8.91419e-01
6.08800e+03 -8.57302e-01 -8.24106e-01 -8.90499e-01 -8.58743e-01 -8.26054e-01 -8.91431e-01
6.09600e+03 -8.57236e-01 -8.23990e-01 -8.90482e-01 -8.58756e-01 -8.26070e-01 -8.91443e-01
6.10400e+03 -8.57343e-01 -8.24127e-01 -8.90558e-01 -8.58769e-01 -8.26085e-01 -8.91453e-01
6.11200e+03 -8.57033e-01 -8.23518e-01 -8.90549e-01 -8.58782e-01 -8.26100e-01 -8.91463e-01
6.12000e+03 -8.57290e-01 -8.24076e-01 -8.90504e-01 -8.58794e-01 -8.26115e-01 -8.91473e-01
6.12800e+03 -8.57445e-01 -8.24247e-01 -8.90643e-01 -8.58806e-01 -8.26130e-01 -8.91483e-01
6.13600e+03 -8.57403e-01 -8.24229e-01 -8.90576e-01 -8.58822e-01 -8.26145e-01 -8.91499e-01
6.14400e+03 -8.57423e-01 -8.24240e-01 -8.90607e-01 -8.58833e-01 -8.26157e-01 -8.91508e-01
6.15200e+03 -8.57406e-01 -8.24242e-01 -8.90570e-01 -8.58851e-01 -8.26171e-01 -8.91530e-01
6.16000e+03 -8.57484e-01 -8.24329e-01 -8.90638e-01 -8.58865e-01 -8.26191e-01 -8.91538e-01
6.16800e+03 -8.57537e-01 -8.24390e-01 -8.90685e-01 -8.58875e-01 -8.26202e-01 -8.91548e-01
6.17600e+03 -8.57558e-01 -8.24506e-01 -8.90611e-01 -8.58907e-01 -8.26266e-01 -8.91549e-01
6.18400e+03 -8.57546e-01 -8.24412e-01 -8.90681e-01 -8.58918e-01 -8.26279e-01 -8.91558e-01
6.19200e+03 -8.57520e-01 -8.24295e-01 -8.90744e-01 -8.58929e-01 -8.26291e-01 -8.91567e-01
6.20000e+03 -8.57621e-01 -8.24480e-01 -8.90762e-01 -8.58940e-01 -8.26304e-01 -8.91576e-01
6.20800e+03 -8.57649e-01 -8.24539e-01 -8.90759e-01 -8.58951e-01 -8.26316e-01 -8.91586e-01
6.21600e+03 -8.57627e-01 -8.24485e-01 -8.90768e-01 -8.58962e-01 -8.26329e-01 -8.91595e-01
6.22400e+03 -8.57657e-01 -8.24540e-01 -8.90774e-01 -8.58972e-01 -8.26341e-01 -8.91604e-01
6.23200e+03 -8.57692e-01 -8.24631e-01 -8.90753e-01 -8.58983e-01 -8.26354e-01 -8.91612e-01
6.24000e+03 -8.57724e-01 -8.24656e-01 -8.90792e-01 -8.58994e-01 -8.26366e-01 -8.91621e-01
6.24800e+03 -8.57661e-01 -8.24512e-01 -8.90811e-01 -8.59008e-01 -8.26380e-01 -8.91636e-01
6.25600e+03 -8.57647e-01 -8.24536e-01 -8.90758e-01 -8.59018e-01 -8.26392e-01 -8.91645e-01
6.26400e+03 -8.57758e-01 -8.24612e-01 -8.90903e-01 -8.59029e-01 -8.26404e-01 -8.91653e-01
6.27200e+03 -8.57718e-01 -8.24554e-01 -8.90883e-01 -8.59038e-01 -8.26415e-01 -8.91661e-01
6.28000e+03 -8.57774e-01 -8.24612e-01 -8.90937e-01 -8.59048e-01 -8.26427e-01 -8.91669e-01
6.28800e+03 -8.57839e-01 -8.24715e-01 -8.90963e-01 -8.59058e-01 -8.26439e-01 -8.91677e-01
6.29600e+03 -8.57826e-01 -8.24747e-01 -8.90905e-01 -8.59069e-01 -8.26451e-01 -8.91688e-01
6.30400e+03 -8.57853e-01 -8.24756e-01 -8.90949e-01 -8.59081e-01 -8.26463e-01 -8.91699e-01
6.31200e+03 -8.57817e-01 -8.24639e-01 -8.90995e-01 -8.59091e-01 -8.26475e-01 -8.91707e-01
6.32000e+03 -8.57875e-01 -8.24816e-01 -8.90934e-01 -8.59100e-01 -8.26486e-01 -8.91715e-01
6.32800e+03 -8.57909e-01 -8.24836e-01 -8.90983e-01 -8.59110e-01 -8.26498e-01 -8.91722e-01
6.33600e+03 -8.57935e-01 -8.24851e-01 -8.91019e-01 -8.59119e-01 -8.26508e-01 -8.91730e-01
6.34400e+03 -8.57978e-01 -8.24892e-01 -8.91064e-01 -8.59134e-01 -8.26521e-01 -8.91748e-01
6.35200e+03 -8.57883e-01 -8.24774e-01 -8.90992e-01 -8.59143e-01 -8.26531e-01 -8.91755e-01
6.36000e+03 -8.57965e-01 -8.24902e-01 -8.91027e-01 -8.59155e-01 -8.26542e-01 -8.91767e-01
6.36800e+03 -8.57921e-01 -8.24886e-01 -8.90956e-01 -8.59166e-01 -8.26559e-01 -8.91773e-01
6.37600e+03 -8.58016e-01 -8.24988e-01 -8.91043e-01 -8.59174e-01 -8.26569e-01 -8.91779e-01
6.38400e+03 -8.58012e-01 -8.25021e-01 -8.91003e-01 -8.59182e-01 -8.26579e-01 -8.91785e-01
6.39200e+03 -8.57975e-01 -8.24961e-01 -8.90988e-01 -8.59192e-01 -8.26595e-01 -8.91790e-01
6.40000e+03 -8.58020e-01 -8.24972e-01 -8.91068e-01 -8.59200e-01 -8.26604e-01 -8.91795e-01
6.40800e+03 -8.58091e-01 -8.25121e-01 -8.91061e-01 -8.59207e-01 -8.26614e-01 -8.91800e-01
6.41600e+03 -8.58074e-01 -8.25024e-01 -8.91124e-01 -8.59214e-01 -8.26623e-01 -8.91805e-01
6.42400e+03 -8.58137e-01 -8.25096e-01 -8.91177e-01 -8.59221e-01 -8.26633e-01 -8.91810e-01
6.43200e+03 -8.58125e-01 -8.25095e-01 -8.91156e-01 -8.59228e-01 -8.26642e-01 -8.91815e-01
6.44000e+03 -8.58123e-01 -8.25120e-01 -8.91126e-01 -8.59236e-01 -8.26652e-01 -8.91821e-01
6.44800e+03 -8.58175e-01 -8.25160e-01 -8.91191e-01 -8.59244e-01 -8.26661e-01 -8.91826e-01
6.45600e+03 -8.58127e-01 -8.25100e-01 -8.91154e-01 -8.59251e-01 -8.26671e-01 -8.91831e-01
6.46400e+03 -8.58164e-01 -8.25149e-01 -8.91178e-01 -8.59264e-01 -8.26683e-01 -8.91845e-01
6.47200e+03 -8.58210e-01 -8.25239e-01 -8.91180e-01 -8.59271e-01 -8.26692e-01 -8.91850e-01
6.48000e+03 -8.58229e-01 -8.25251e-01 -8.91207e-01 -8.59289e-01 -8.26714e-01 -8.91863e-01
6.48800e+03 -8.58248e-01 -8.25284e-01 -8.91212e-01 -8.59296e-01 -8.26724e-01 -8.91869e-01
6.49600e+03 -8.58238e-01 -8.25296e-01 -8.91180e-01 -8.59304e-01 -8.26734e-01 -8.91874e-01
6.50400e+03 -8.58263e-01 -8.25334e-01 -8.91191e-01 -8.59312e-01 -8.26744e-01 -8.91879e-01
6.51200e+03 -8.58284e-01 -8.25357e-01 -8.91210e-01 -8.59319e-01 -8.26754e-01 -8.91885e-01
6.52000e+03 -8.58291e-01 -8.25333e-01 -8.91248e-01 -8.59327e-01 -8.26764e-01 -8.91890e-01
6.52800e+03 -8.58317e-01 -8.25447e-01 -8.91188e-01 -8.59335e-01 -8.26774e-01 -8.91896e-01
6.53600e+03 -8.58350e-01 -8.25429e-01 -8.91271e-01 -8.59342e-01 -8.26783e-01 -8.91901e-01
6.54400e+03 -8.58400e-01 -8.25515e-01 -8.91284e-01 -8.59350e-01 -8.26793e-01 -8.91906e-01
6.55200e+03 -8.58439e-01 -8.25579e-01 -8.91300e-01 -8.59357e-01 -8.26803e-01 -8.91911e-01
6.56000e+03 -8.58460e-01 -8.25640e-01 -8.91279e-01 -8.59364e-01 -8.26813e-01 -8.91916e-01
6.56800e+03 -8.58462e-01 -8.25611e-01 -8.91313e-01 -8.59372e-01 -8.26823e-01 -8.91921e-01
6.57600e+03 -8.58437e-01 -8.25605e-01 -8.91270e-01 -8.59379e-01 -8.26833e-01 -8.91926e-01
6.58400e+03 -8.58465e-01 -8.25653e-01 -8.91276e-01 -8.59387e-01 -8.26843e-01 -8.91931e-01
6.59200e+03 -8.58505e-01 -8.25712e-01 -8.91298e-01 -8.59394e-01 -8.26852e-01 -8.91935e-01
6.60000e+03 -8.58509e-01 -8.25677e-01 -8.91341e-01 -8.59406e-01 -8.26874e-01 -8.91938e-01
6.60800e+03 -8.58524e-01 -8.25730e-01 -8.91317e-01 -8.59414e-01 -8.26885e-01 -8.91943e-01
6.61600e+03 -8.58505e-01 -8.25736e-01 -8.91274e-01 -8.59421e-01 -8.26895e-01 -8.91948e-01
6.62400e+03 -8.58473e-01 -8.25695e-01 -8.91252e-01 -8.59429e-01 -8.26905e-01 -8.91953e-01
6.63200e+03 -8.58565e-01 -8.25801e-01 -8.91328e-01 -8.59436e-01 -8.26915e-01 -8.91957e-01
6.64000e+03 -8.58561e-01 -8.25790e-01 -8.91331e-01 -8.59443e-01 -8.26925e-01 -8.91962e-01
6.64800e+03 -8.58571e-01 -8.25806e-01 -8.91336e-01 -8.59451e-01 -8.26934e-01 -8.91967e-01
6.65600e+03 -8.58608e-01 -8.25846e-01 -8.91371e-01 -8.59458e-01 -8.26944e-01 -8.91972e-01
6.66400e+03 -8.58611e-01 -8.25842e-01 -8.91380e-01 -8.59465e-01 -8.26953e-01 -8.91977e-01
6.67200e+03 -8.58596e-01 -8.25844e-01 -8.91347e-01 -8.59472e-01 -8.26963e-01 -8.91981e-01
6.68000e+03 -8.58607e-01 -8.25858e-01 -8.91356e-01 -8.59479e-01 -8.26972e-01 -8.91985e-01
6.68800e+03 -8.58654e-01 -8.25908e-01 -8.91401e-01 -8.59486e-01 -8.26982e-01 -8.91990e-01
6.69600e+03 -8.58658e-01 -8.25927e-01 -8.91389e-01 -8.59492e-01 -8.26991e-01 -8.91994e-01
6.70400e+03 -8.58699e-01 -8.26008e-01 -8.91391e-01 -8.59498e-01 -8.26998e-01 -8.91999e-01
6.71200e+03 -8.58714e-01 -8.26008e-01 -8.91420e-01 -8.59504e-01 -8.27005e-01 -8.92003e-01
6.72000e+03 -8.58760e-01 -8.26054e-01 -8.91465e-01 -8.59510e-01 -8.27013e-01 -8.92008e-01
6.72800e+03 -8.58792e-01 -8.26145e-01 -8.91439e-01 -8.59518e-01 -8.27024e-01 -8.92012e-01
6.73600e+03 -8.58832e-01 -8.26186e-01 -8.91478e-01 -8.59524e-01 -8.27032e-01 -8.92017e-01
6.74400e+03 -8.58754e-01 -8.26094e-01 -8.91414e-01 -8.59530e-01 -8.27039e-01 -8.92021e-01
6.75200e+03 -8.58822e-01 -8.26194e-01 -8.91450e-01 -8.59536e-01 -8.27046e-01 -8.92026e-01
6.76000e+03 -8.58833e-01 -8.26238e-01 -8.91427e-01 -8.59542e-01 -8.27054e-01 -8.92030e-01
6.76800e+03 -8.58874e-01 -8.26245e-01 -8.91503e-01 -8.59551e-01 -8.27062e-01 -8.92039e-01
6.77600e+03 -8.58809e-01 -8.26192e-01 -8.91427e-01 -8.59557e-01 -8.27070e-01 -8.92044e-01
6.78400e+03 -8.58829e-01 -8.26249e-01 -8.91408e-01 -8.59563e-01 -8.27077e-01 -8.92048e-01
6.79200e+03 -8.58870e-01 -8.26235e-01 -8.91505e-01 -8.59568e-01 -8.27084e-01 -8.92052e-01
6.80000e+03 -8.58849e-01 -8.26220e-01 -8.91478e-01 -8.59574e-01 -8.27092e-01 -8.92056e-01
6.80800e+03 -8.58928e-01 -8.26327e-01 -8.91530e-01 -8.59578e-01 -8.27099e-01 -8.92058e-01
6.81600e+03 -8.58891e-01 -8.26280e-01 -8.91502e-01 -8.59587e-01 -8.27115e-01 -8.92059e-01
6.82400e+03 -8.58930e-01 -8.26341e-01 -8.91519e-01 -8.59591e-01 -8.27121e-01 -8.92062e-01
6.83200e+03 -8.58962e-01 -8.26387e-01 -8.91538e-01 -8.59596e-01 -8.27127e-01 -8.92064e-01
6.84000e+03 -8.59012e-01 -8.26451e-01 -8.91574e-01 -8.59600e-01 -8.27133e-01 -8.92067e-01
6.84800e+03 -8.58966e-01 -8.26413e-01 -8.91520e-01 -8.59606e-01 -8.27144e-01 -8.92069e-01
6.85600e+03 -8.58985e-01 -8.26387e-01 -8.91582e-01 -8.59611e-01 -8.27150e-01 -8.92072e-01
6.86400e+03 -8.59036e-01 -8.26473e-01 -8.91599e-01 -8.59615e-01 -8.27156e-01 -8.92074e-01
6.87200e+03 -8.59022e-01 -8.26475e-01 -8.91569e-01 -8.59620e-01 -8.27163e-01 -8.92077e-01
6.88000e+03 -8.59047e-01 -8.26476e-01 -8.91617e-01 -8.59624e-01 -8.27169e-01 -8.92079e-01
6.88800e+03 -8.58966e-01 -8.26330e-01 -8.91603e-01 -8.59628e-01 -8.27175e-01 -8.92082e-01
6.89600e+03 -8.58971e-01 -8.26267e-01 -8.91674e-01 -8.59633e-01 -8.27181e-01 -8.92084e-01
6.90400e+03 -8.58957e-01 -8.26308e-01 -8.91606e-01 -8.59641e-01 -8.27197e-01 -8.92085e-01
6.91200e+03 -8.58965e-01 -8.26297e-01 -8.91632e-01 -8.59646e-01 -8.27203e-01 -8.92088e-01
6.92000e+03 -8.58960e-01 -8.26305e-01 -8.91615e-01 -8.59650e-01 -8.27208e-01 -8.92091e-01
6.92800e+03 -8.58955e-01 -8.26227e-01 -8.91683e-01 -8.59654e-01 -8.27214e-01 -8.92094e-01
6.93600e+03 -8.58999e-01 -8.26312e-01 -8.91685e-01 -8.59659e-01 -8.27219e-01 -8.92099e-01
6.94400e+03 -8.59006e-01 -8.26297e-01 -8.91714e-01 -8.59663e-01 -8.27225e-01 -8.92102e-01
6.95200e+03 -8.58988e-01 -8.26340e-01 -8.91636e-01 -8.59667e-01 -8.27230e-01 -8.92104e-01
6.96000e+03 -8.59022e-01 -8.26349e-01 -8.91695e-01 -8.59671e-01 -8.27235e-01 -8.92107e-01
6.96800e+03 -8.59002e-01 -8.26334e-01 -8.91670e-01 -8.59675e-01 -8.27240e-01 -8.92109e-01
6.97600e+03 -8.58981e-01 -8.26315e-01 -8.91647e-01 -8.59682e-01 -8.27247e-01 -8.92118e-01
6.98400e+03 -8.59017e-01 -8.26358e-01 -8.91676e-01 -8.59686e-01 -8.27252e-01 -8.92120e-01
6.99200e+03 -8.59034e-01 -8.26382e-01 -8.91686e-01 -8.59690e-01 -8.27257e-01 -8.92123e-01
7.00000e+03 -8.58996e-01 -8.26369e-01 -8.91623e-01 -8.59694e-01 -8.27262e-01 -8.92125e-01
7.00800e+03 -8.59030e-01 -8.26404e-01 -8.91656e-01 -8.59697e-01 -8.27267e-01 -8.92128e-01
7.01600e+03 -8.59039e-01 -8.26375e-01 -8.91703e-01 -8.59701e-01 -8.27272e-01 -8.92130e-01
7.02400e+03 -8.59052e-01 -8.26436e-01 -8.91668e-01 -8.59705e-01 -8.27277e-01 -8.92132e-01
7.03200e+03 -8.59057e-01 -8.26426e-01 -8.91687e-01 -8.59708e-01 -8.27281e-01 -8.92135e-01
7.04000e+03 -8.59037e-01 -8.26368e-01 -8.91705e-01 -8.59712e-01 -8.27286e-01 -8.92137e-01
7.04800e+03 -8.59035e-01 -8.26414e-01 -8.91657e-01 -8.59715e-01 -8.27291e-01 -8.92140e-01
7.05600e+03 -8.59098e-01 -8.26465e-01 -8.91732e-01 -8.59719e-01 -8.27295e-01 -8.92142e-01
7.06400e+03 -8.59072e-01 -8.26458e-01 -8.91687e-01 -8.59722e-01 -8.27300e-01 -8.92144e-01
7.07200e+03 -8.59120e-01 -8.26510e-01 -8.91729e-01 -8.59725e-01 -8.27304e-01 -8.92146e-01
7.08000e+03 -8.59148e-01 -8.26554e-01 -8.91743e-01 -8.59728e-01 -8.27309e-01 -8.92148e-01
7.08800e+03 -8.59135e-01 -8.26535e-01 -8.91735e-01 -8.59732e-01 -8.27313e-01 -8.92150e-01
7.09600e+03 -8.59124e-01 -8.26526e-01 -8.91722e-01 -8.59735e-01 -8.27318e-01 -8.92152e-01
7.10400e+03 -8.59143e-01 -8.26563e-01 -8.91722e-01 -8.59738e-01 -8.27322e-01 -8.92154e-01
7.11200e+03 -8.59157e-01 -8.26580e-01 -8.91733e-01 -8.59741e-01 -8.27327e-01 -8.92156e-01
7.12000e+03 -8.59159e-01 -8.26563e-01 -8.91755e-01 -8.59745e-01 -8.27331e-01 -8.92158e-01
7.12800e+03 -8.59180e-01 -8.26593e-01 -8.91767e-01 -8.59748e-01 -8.27336e-01 -8.92160e-01
7.13600e+03 -8.59172e-01 -8.26603e-01 -8.91741e-01 -8.59751e-01 -8.27340e-01 -8.92162e-01
7.14400e+03 -8.59138e-01 -8.26552e-01 -8.91725e-01 -8.59754e-01 -8.27345e-01 -8.92163e-01
7.15200e+03 -8.59169e-01 -8.26612e-01 -8.91725e-01 -8.59757e-01 -8.27349e-01 -8.92165e-01
7.16000e+03 -8.59185e-01 -8.26629e-01 -8.91740e-01 -8.59760e-01 -8.27353e-01 -8.92166e-01
7.16800e+03 -8.59208e-01 -8.26619e-01 -8.91797e-01 -8.59763e-01 -8.27357e-01 -8.92168e-01
7.17600e+03 -8.59217e-01 -8.26637e-01 -8.91797e-01 -8.59765e-01 -8.27361e-01 -8.92169e-01
7.18400e+03 -8.59227e-01 -8.26633e-01 -8.91820e-01 -8.59769e-01 -8.27368e-01 -8.92171e-01
7.19200e+03 -8.59214e-01 -8.26641e-01 -8.91788e-01 -8.59771e-01 -8.27370e-01 -8.92172e-01
7.20000e+03 -8.59214e-01 -8.26658e-01 -8.91770e-01 -8.59773e-01 -8.27373e-01 -8.92174e-01
7.20800e+03 -8.59224e-01 -8.26658e-01 -8.91790e-01 -8.59775e-01 -8.27375e-01 -8.92176e-01
7.21600e+03 -8.59236e-01 -8.26682e-01 -8.91791e-01 -8.59777e-01 -8.27377e-01 -8.92177e-01
7.22400e+03 -8.59254e-01 -8.26675e-01 -8.91833e-01 -8.59780e-01 -8.27380e-01 -8.92179e-01
7.23200e+03 -8.59243e-01 -8.26698e-01 -8.91788e-01 -8.59782e-01 -8.27382e-01 -8.92181e-01
7.24000e+03 -8.59255e-01 -8.26690e-01 -8.91819e-01 -8.59784e-01 -8.27385e-01 -8.92183e-01
7.24800e+03 -8.59251e-01 -8.26704e-01 -8.91797e-01 -8.59786e-01 -8.27387e-01 -8.92184e-01
7.25600e+03 -8.59236e-01 -8.26692e-01 -8.91781e-01 -8.59788e-01 -8.27390e-01 -8.92186e-01
7.26400e+03 -8.59269e-01 -8.26684e-01 -8.91854e-01 -8.59790e-01 -8.27392e-01 -8.92187e-01
7.27200e+03 -8.59276e-01 -8.26713e-01 -8.91839e-01 -8.59792e-01 -8.27395e-01 -8.92189e-01
7.28000e+03 -8.59272e-01 -8.26709e-01 -8.91836e-01 -8.59794e-01 -8.27397e-01 -8.92190e-01
7.28800e+03 -8.59285e-01 -8.26735e-01 -8.91836e-01 -8.59796e-01 -8.27400e-01 -8.92192e-01
7.29600e+03 -8.59268e-01 -8.26737e-01 -8.91798e-01 -8.59798e-01 -8.27402e-01 -8.92193e-01
7.30400e+03 -8.59277e-01 -8.26723e-01 -8.91831e-01 -8.59799e-01 -8.27404e-01 -8.92194e-01
7.31200e+03 -8.59231e-01 -8.26711e-01 -8.91751e-01 -8.59801e-01 -8.27407e-01 -8.92196e-01
7.32000e+03 -8.59263e-01 -8.26677e-01 -8.91850e-01 -8.59803e-01 -8.27409e-01 -8.92197e-01
7.32800e+03 -8.59286e-01 -8.26732e-01 -8.91841e-01 -8.59805e-01 -8.27412e-01 -8.92198e-01
7.33600e+03 -8.59272e-01 -8.26753e-01 -8.91790e-01 -8.59807e-01 -8.27414e-01 -8.92199e-01
7.34400e+03 -8.59299e-01 -8.26764e-01 -8.91835e-01 -8.59808e-01 -8.27416e-01 -8.92201e-01
7.35200e+03 -8.59293e-01 -8.26778e-01 -8.91808e-01 -8.59810e-01 -8.27419e-01 -8.92201e-01
7.36000e+03 -8.59298e-01 -8.26765e-01 -8.91831e-01 -8.59812e-01 -8.27421e-01 -8.92202e-01
7.36800e+03 -8.59327e-01 -8.26770e-01 -8.91885e-01 -8.59813e-01 -8.27423e-01 -8.92204e-01
7.37600e+03 -8.59308e-01 -8.26804e-01 -8.91812e-01 -8.59815e-01 -8.27427e-01 -8.92204e-01
7.38400e+03 -8.59321e-01 -8.26801e-01 -8.91840e-01 -8.59818e-01 -8.27429e-01 -8.92206e-01
7.39200e+03 -8.59333e-01 -8.26799e-01 -8.91868e-01 -8.59819e-01 -8.27431e-01 -8.92208e-01
7.40000e+03 -8.59324e-01 -8.26810e-01 -8.91837e-01 -8.59821e-01 -8.27433e-01 -8.92209e-01
7.40800e+03 -8.59356e-01 -8.26814e-01 -8.91897e-01 -8.59823e-01 -8.27436e-01 -8.92211e-01
7.41600e+03 -8.59338e-01 -8.26813e-01 -8.91863e-01 -8.59826e-01 -8.27442e-01 -8.92211e-01
7.42400e+03 -8.59319e-01 -8.26749e-01 -8.91890e-01 -8.59831e-01 -8.27445e-01 -8.92217e-01
7.43200e+03 -8.59317e-01 -8.26757e-01 -8.91877e-01 -8.59833e-01 -8.27447e-01 -8.92218e-01
7.44000e+03 -8.59302e-01 -8.26749e-01 -8.91856e-01 -8.59834e-01 -8.27449e-01 -8.92219e-01
7.44800e+03 -8.59332e-01 -8.26772e-01 -8.91892e-01 -8.59837e-01 -8.27452e-01 -8.92223e-01
7.45600e+03 -8.59289e-01 -8.26770e-01 -8.91807e-01 -8.59839e-01 -8.27454e-01 -8.92224e-01
7.46400e+03 -8.59315e-01 -8.26763e-01 -8.91867e-01 -8.59843e-01 -8.27462e-01 -8.92224e-01
7.47200e+03 -8.59330e-01 -8.26788e-01 -8.91873e-01 -8.59845e-01 -8.27464e-01 -8.92225e-01
7.48000e+03 -8.59328e-01 -8.26770e-01 -8.91887e-01 -8.59846e-01 -8.27467e-01 -8.92226e-01
7.48800e+03 -8.59331e-01 -8.26784e-01 -8.91877e-01 -8.59847e-01 -8.27469e-01 -8.92226e-01
7.49600e+03 -8.59324e-01 -8.26773e-01 -8.91876e-01 -8.59849e-01 -8.27471e-01 -8.92227e-01
7.50400e+03 -8.59339e-01 -8.26818e-01 -8.91859e-01 -8.59850e-01 -8.27472e-01 -8.92227e-01
7.51200e+03 -8.59341e-01 -8.26829e-01 -8.91853e-01 -8.59851e-01 -8.27474e-01 -8.92228e-01
7.52000e+03 -8.59324e-01 -8.26830e-01 -8.91817e-01 -8.59852e-01 -8.27476e-01 -8.92228e-01
7.52800e+03 -8.59338e-01 -8.26832e-01 -8.91845e-01 -8.59854e-01 -8.27478e-01 -8.92229e-01
7.53600e+03 -8.59365e-01 -8.26852e-01 -8.91879e-01 -8.59855e-01 -8.27480e-01 -8.92229e-01
7.54400e+03 -8.59374e-01 -8.26868e-01 -8.91880e-01 -8.59856e-01 -8.27482e-01 -8.92230e-01
7.55200e+03 -8.59380e-01 -8.26870e-01 -8.91890e-01 -8.59857e-01 -8.27484e-01 -8.92230e-01
7.56000e+03 -8.59370e-01 -8.26854e-01 -8.91886e-01 -8.59858e-01 -8.27486e-01 -8.92231e-01
7.56800e+03 -8.59376e-01 -8.26871e-01 -8.91882e-01 -8.59860e-01 -8.27488e-01 -8.92231e-01
7.57600e+03 -8.59357e-01 -8.26815e-01 -8.91898e-01 -8.59861e-01 -8.27490e-01 -8.92232e-01
7.58400e+03 -8.59368e-01 -8.26826e-01 -8.91909e-01 -8.59862e-01 -8.27492e-01 -8.92233e-01
7.59200e+03 -8.59346e-01 -8.26848e-01 -8.91844e-01 -8.59863e-01 -8.27493e-01 -8.92233e-01
7.60000e+03 -8.59373e-01 -8.26865e-01 -8.91881e-01 -8.59864e-01 -8.27495e-01 -8.92234e-01
7.60800e+03 -8.59380e-01 -8.26877e-01 -8.91884e-01 -8.59866e-01 -8.27497e-01 -8.92234e-01
7.61600e+03 -8.59366e-01 -8.26859e-01 -8.91874e-01 -8.59867e-01 -8.27498e-01 -8.92235e-01
7.62400e+03 -8.59358e-01 -8.26869e-01 -8.91846e-01 -8.59868e-01 -8.27500e-01 -8.92235e-01
7.63200e+03 -8.59389e-01 -8.26894e-01 -8.91885e-01 -8.59869e-01 -8.27501e-01 -8.92236e-01
7.64000e+03 -8.59397e-01 -8.26885e-01 -8.91909e-01 -8.59870e-01 -8.27503e-01 -8.92237e-01
7.64800e+03 -8.59373e-01 -8.26889e-01 -8.91857e-01 -8.59871e-01 -8.27504e-01 -8.92237e-01
7.65600e+03 -8.59388e-01 -8.26890e-01 -8.91886e-01 -8.59872e-01 -8.27506e-01 -8.92238e-01
7.66400e+03 -8.59393e-01 -8.26899e-01 -8.91888e-01 -8.59873e-01 -8.27508e-01 -8.92238e-01
7.67200e+03 -8.59398e-01 -8.26916e-01 -8.91880e-01 -8.59874e-01 -8.27509e-01 -8.92239e-01
7.68000e+03 -8.59399e-01 -8.26903e-01 -8.91895e-01 -8.59875e-01 -8.27511e-01 -8.92240e-01
7.68800e+03 -8.59399e-01 -8.26887e-01 -8.91910e-01 -8.59876e-01 -8.27512e-01 -8.92240e-01
7.69600e+03 -8.59417e-01 -8.26886e-01 -8.91949e-01 -8.59877e-01 -8.27514e-01 -8.92241e-01
7.70400e+03 -8.59414e-01 -8.26901e-01 -8.91927e-01 -8.59878e-01 -8.27515e-01 -8.92241e-01
7.71200e+03 -8.59402e-01 -8.26908e-01 -8.91897e-01 -8.59879e-01 -8.27517e-01 -8.92242e-01
7.72000e+03 -8.59431e-01 -8.26919e-01 -8.91943e-01 -8.59880e-01 -8.27518e-01 -8.92243e-01
7.72800e+03 -8.59425e-01 -8.26912e-01 -8.91938e-01 -8.59881e-01 -8.27520e-01 -8.92243e-01
7.73600e+03 -8.59415e-01 -8.26930e-01 -8.91901e-01 -8.59882e-01 -8.27521e-01 -8.92244e-01
7.74400e+03 -8.46726e-01 -7.96305e-01 -8.97148e-01 -8.59884e-01 -8.27523e-01 -8.92246e-01
7.75200e+03 -8.59384e-01 -8.26819e-01 -8.91949e-01 -8.59885e-01 -8.27524e-01 -8.92247e-01
7.76000e+03 -8.59392e-01 -8.26832e-01 -8.91953e-01 -8.59886e-01 -8.27526e-01 -8.92247e-01
7.76800e+03 -8.59410e-01 -8.26839e-01 -8.91980e-01 -8.59888e-01 -8.27527e-01 -8.92249e-01
7.77600e+03 -8.59407e-01 -8.26834e-01 -8.91979e-01 -8.59889e-01 -8.27529e-01 -8.92249e-01
7.78400e+03 -8.59411e-01 -8.26846e-01 -8.91977e-01 -8.59890e-01 -8.27530e-01 -8.92250e-01
7.79200e+03 -8.59400e-01 -8.26845e-01 -8.91955e-01 -8.59891e-01 -8.27532e-01 -8.92250e-01
7.80000e+03 -8.59408e-01 -8.26849e-01 -8.91967e-01 -8.59892e-01 -8.27533e-01 -8.92251e-01
7.80800e+03 -8.59399e-01 -8.26834e-01 -8.91963e-01 -8.59893e-01 -8.27535e-01 -8.92251e-01
7.81600e+03 -8.59412e-01 -8.26863e-01 -8.91962e-01 -8.59895e-01 -8.27538e-01 -8.92252e-01
7.82400e+03 -8.59399e-01 -8.26855e-01 -8.91943e-01 -8.59895e-01 -8.27539e-01 -8.92252e-01
7.83200e+03 -8.59406e-01 -8.26851e-01 -8.91961e-01 -8.59896e-01 -8.27540e-01 -8.92253e-01
7.84000e+03 -8.59437e-01 -8.26867e-01 -8.92008e-01 -8.59900e-01 -8.27548e-01 -8.92252e-01
7.84800e+03 -8.59430e-01 -8.26872e-01 -8.91988e-01 -8.59901e-01 -8.27549e-01 -8.92253e-01
7.85600e+03 -8.59419e-01 -8.26873e-01 -8.91965e-01 -8.59902e-01 -8.27550e-01 -8.92253e-01
7.86400e+03 -8.59418e-01 -8.26866e-01 -8.91970e-01 -8.59903e-01 -8.27552e-01 -8.92254e-01
7.87200e+03 -8.59415e-01 -8.26878e-01 -8.91952e-01 -8.59904e-01 -8.27553e-01 -8.92255e-01
7.88000e+03 -8.59450e-01 -8.26885e-01 -8.92016e-01 -8.59906e-01 -8.27554e-01 -8.92257e-01
7.88800e+03 -8.59501e-01 -8.27064e-01 -8.91938e-01 -8.59907e-01 -8.27556e-01 -8.92258e-01
7.89600e+03 -8.59523e-01 -8.27070e-01 -8.91975e-01 -8.59907e-01 -8.27557e-01 -8.92258e-01
7.90400e+03 -8.59496e-01 -8.27068e-01 -8.91924e-01 -8.59908e-01 -8.27558e-01 -8.92259e-01
7.91200e+03 -8.59515e-01 -8.27071e-01 -8.91960e-01 -8.59909e-01 -8.27559e-01 -8.92259e-01
7.92000e+03 -8.59573e-01 -8.27163e-01 -8.91983e-01 -8.59910e-01 -8.27560e-01 -8.92260e-01
7.92800e+03 -8.59548e-01 -8.27153e-01 -8.91943e-01 -8.59911e-01 -8.27561e-01 -8.92261e-01
7.93600e+03 -8.59572e-01 -8.27156e-01 -8.91989e-01 -8.59912e-01 -8.27562e-01 -8.92261e-01
7.94400e+03 -8.59588e-01 -8.27170e-01 -8.92005e-01 -8.59912e-01 -8.27563e-01 -8.92262e-01
7.95200e+03 -8.59578e-01 -8.27162e-01 -8.91995e-01 -8.59913e-01 -8.27563e-01 -8.92263e-01
7.96000e+03 -8.59517e-01 -8.27090e-01 -8.91944e-01 -8.59914e-01 -8.27564e-01 -8.92263e-01
7.96800e+03 -8.59511e-01 -8.27079e-01 -8.91942e-01 -8.59915e-01 -8.27565e-01 -8.92264e-01
7.97600e+03 -8.59516e-01 -8.27051e-01 -8.91981e-01 -8.59915e-01 -8.27566e-01 -8.92264e-01
7.98400e+03 -8.59528e-01 -8.27060e-01 -8.91997e-01 -8.59916e-01 -8.27567e-01 -8.92265e-01
7.99200e+03 -8.59521e-01 -8.27083e-01 -8.91960e-01 -8.59917e-01 -8.27568e-01 -8.92265e-01
8.00000e+03 -8.59510e-01 -8.27080e-01 -8.91939e-01 -8.59917e-01 -8.27569e-01 -8.92266e-01
8.00800e+03 -8.59540e-01 -8.27105e-01 -8.91975e-01 -8.59918e-01 -8.27570e-01 -8.92266e-01
8.01600e+03 -8.59537e-01 -8.27079e-01 -8.91996e-01 -8.59918e-01 -8.27571e-01 -8.92266e-01
8.02400e+03 -8.59540e-01 -8.27107e-01 -8.91974e-01 -8.59919e-01 -8.27571e-01 -8.92267e-01
8.03200e+03 -8.59555e-01 -8.27121e-01 -8.91989e-01 -8.59920e-01 -8.27572e-01 -8.92267e-01
8.04000e+03 -8.59564e-01 -8.27123e-01 -8.92005e-01 -8.59920e-01 -8.27573e-01 -8.92267e-01
8.04800e+03 -8.59563e-01 -8.27115e-01 -8.92012e-01 -8.59921e-01 -8.27574e-01 -8.92268e-01
8.05600e+03 -8.59538e-01 -8.27109e-01 -8.91968e-01 -8.59922e-01 -8.27575e-01 -8.92268e-01
8.06400e+03 -8.59544e-01 -8.27113e-01 -8.91975e-01 -8.59922e-01 -8.27576e-01 -8.92269e-01
8.07200e+03 -8.59536e-01 -8.27103e-01 -8.91969e-01 -8.59923e-01 -8.27577e-01 -8.92269e-01
8.08000e+03 -8.59544e-01 -8.27112e-01 -8.91975e-01 -8.59923e-01 -8.27577e-01 -8.92269e-01
8.08800e+03 -8.59508e-01 -8.27079e-01 -8.91938e-01 -8.59924e-01 -8.27578e-01 -8.92270e-01
8.09600e+03 -8.59516e-01 -8.27085e-01 -8.91947e-01 -8.59925e-01 -8.27579e-01 -8.92270e-01
8.10400e+03 -8.59494e-01 -8.27073e-01 -8.91915e-01 -8.59925e-01 -8.27580e-01 -8.92271e-01
8.11200e+03 -8.59554e-01 -8.27103e-01 -8.92005e-01 -8.59926e-01 -8.27581e-01 -8.92271e-01
8.12000e+03 -8.59528e-01 -8.27087e-01 -8.91968e-01 -8.59927e-01 -8.27582e-01 -8.92271e-01
8.12800e+03 -8.59520e-01 -8.27038e-01 -8.92002e-01 -8.59927e-01 -8.27583e-01 -8.92272e-01
8.13600e+03 -8.59541e-01 -8.27112e-01 -8.91970e-01 -8.59928e-01 -8.27584e-01 -8.92272e-01
8.14400e+03 -8.59558e-01 -8.27112e-01 -8.92004e-01 -8.59929e-01 -8.27585e-01 -8.92273e-01
8.15200e+03 -8.59560e-01 -8.27113e-01 -8.92007e-01 -8.59929e-01 -8.27585e-01 -8.92274e-01
8.16000e+03 -8.59534e-01 -8.27099e-01 -8.91968e-01 -8.59930e-01 -8.27586e-01 -8.92274e-01
8.16800e+03 -8.59553e-01 -8.27115e-01 -8.91990e-01 -8.59931e-01 -8.27587e-01 -8.92275e-01
8.17600e+03 -8.59530e-01 -8.27114e-01 -8.91945e-01 -8.59932e-01 -8.27588e-01 -8.92275e-01
8.18400e+03 -8.59571e-01 -8.27122e-01 -8.92019e-01 -8.59932e-01 -8.27589e-01 -8.92276e-01
8.19200e+03 -8.59563e-01 -8.27119e-01 -8.92007e-01 -8.59933e-01 -8.27590e-01 -8.92276e-01
8.20000e+03 -8.59554e-01 -8.27114e-01 -8.91993e-01 -8.59934e-01 -8.27591e-01 -8.92277e-01
8.20800e+03 -8.59567e-01 -8.27111e-01 -8.92023e-01 -8.59934e-01 -8.27591e-01 -8.92277e-01
8.21600e+03 -8.59570e-01 -8.27122e-01 -8.92018e-01 -8.59935e-01 -8.27592e-01 -8.92278e-01
8.22400e+03 -8.59555e-01 -8.27112e-01 -8.91999e-01 -8.59935e-01 -8.27593e-01 -8.92278e-01
8.23200e+03 -8.59562e-01 -8.27126e-01 -8.91997e-01 -8.59936e-01 -8.27594e-01 -8.92279e-01
8.24000e+03 -8.59563e-01 -8.27109e-01 -8.92016e-01 -8.59937e-01 -8.27594e-01 -8.92279e-01
8.24800e+03 -8.59560e-01 -8.27116e-01 -8.92004e-01 -8.59937e-01 -8.27595e-01 -8.92279e-01
8.25600e+03 -8.59553e-01 -8.27122e-01 -8.91983e-01 -8.59938e-01 -8.27596e-01 -8.92280e-01
8.26400e+03 -8.59575e-01 -8.27122e-01 -8.92029e-01 -8.59938e-01 -8.27597e-01 -8.92280e-01
8.27200e+03 -8.59559e-01 -8.27130e-01 -8.91987e-01 -8.59940e-01 -8.27598e-01 -8.92281e-01
8.28000e+03 -8.59571e-01 -8.27129e-01 -8.92013e-01 -8.59940e-01 -8.27598e-01 -8.92282e-01
8.28800e+03 -8.59568e-01 -8.27121e-01 -8.92016e-01 -8.59941e-01 -8.27599e-01 -8.92282e-01
8.29600e+03 -8.59569e-01 -8.27135e-01 -8.92002e-01 -8.59941e-01 -8.27600e-01 -8.92283e-01
8.30400e+03 -8.59579e-01 -8.27132e-01 -8.92027e-01 -8.59942e-01 -8.27601e-01 -8.92283e-01
8.31200e+03 -8.59585e-01 -8.27143e-01 -8.92026e-01 -8.59943e-01 -8.27601e-01 -8.92284e-01
8.32000e+03 -8.59574e-01 -8.27115e-01 -8.92033e-01 -8.59943e-01 -8.27602e-01 -8.92284e-01
8.32800e+03 -8.59593e-01 -8.27148e-01 -8.92038e-01 -8.59944e-01 -8.27603e-01 -8.92285e-01
8.33600e+03 -8.59570e-01 -8.27139e-01 -8.92002e-01 -8.59944e-01 -8.27604e-01 -8.92285e-01
8.34400e+03 -8.59530e-01 -8.27121e-01 -8.91940e-01 -8.59945e-01 -8.27605e-01 -8.92286e-01
8.35200e+03 -8.59569e-01 -8.27117e-01 -8.92022e-01 -8.59946e-01 -8.27605e-01 -8.92286e-01
8.36000e+03 -8.59593e-01 -8.27159e-01 -8.92027e-01 -8.59946e-01 -8.27606e-01 -8.92286e-01
8.36800e+03 -8.59580e-01 -8.27149e-01 -8.92011e-01 -8.59947e-01 -8.27607e-01 -8.92287e-01
8.37600e+03 -8.59576e-01 -8.27149e-01 -8.92002e-01 -8.59948e-01 -8.27608e-01 -8.92287e-01
8.38400e+03 -8.59573e-01 -8.27136e-01 -8.92011e-01 -8.59948e-01 -8.27608e-01 -8.92288e-01
8.39200e+03 -8.59595e-01 -8.27157e-01 -8.92033e-01 -8.59949e-01 -8.27609e-01 -8.92288e-01
8.40000e+03 -8.59507e-01 -8.27057e-01 -8.91958e-01 -8.59949e-01 -8.27610e-01 -8.92289e-01
8.40800e+03 -8.59568e-01 -8.27151e-01 -8.91986e-01 -8.59950e-01 -8.27611e-01 -8.92289e-01
8.41600e+03 -8.59600e-01 -8.27161e-01 -8.92039e-01 -8.59951e-01 -8.27611e-01 -8.92290e-01
8.42400e+03 -8.59618e-01 -8.27180e-01 -8.92057e-01 -8.59951e-01 -8.27612e-01 -8.92290e-01
8.43200e+03 -8.59646e-01 -8.27224e-01 -8.92069e-01 -8.59952e-01 -8.27612e-01 -8.92291e-01
8.44000e+03 -8.59639e-01 -8.27239e-01 -8.92039e-01 -8.59952e-01 -8.27613e-01 -8.92291e-01
8.44800e+03 -8.59634e-01 -8.27226e-01 -8.92043e-01 -8.59952e-01 -8.27614e-01 -8.92291e-01
8.45600e+03 -8.59639e-01 -8.27229e-01 -8.92049e-01 -8.59953e-01 -8.27614e-01 -8.92291e-01
8.46400e+03 -8.59649e-01 -8.27244e-01 -8.92054e-01 -8.59954e-01 -8.27616e-01 -8.92291e-01
8.47200e+03 -8.59644e-01 -8.27228e-01 -8.92059e-01 -8.59954e-01 -8.27616e-01 -8.92291e-01
8.48000e+03 -8.59614e-01 -8.27228e-01 -8.91999e-01 -8.59954e-01 -8.27617e-01 -8.92291e-01
8.48800e+03 -8.59616e-01 -8.27227e-01 -8.92005e-01 -8.59954e-01 -8.27617e-01 -8.92292e-01
8.49600e+03 -8.59651e-01 -8.27241e-01 -8.92061e-01 -8.59955e-01 -8.27618e-01 -8.92292e-01
8.50400e+03 -8.59653e-01 -8.27242e-01 -8.92064e-01 -8.59955e-01 -8.27618e-01 -8.92292e-01
8.51200e+03 -8.59652e-01 -8.27221e-01 -8.92082e-01 -8.59956e-01 -8.27619e-01 -8.92293e-01
8.52000e+03 -8.59661e-01 -8.27244e-01 -8.92079e-01 -8.59956e-01 -8.27619e-01 -8.92293e-01
8.52800e+03 -8.59650e-01 -8.27242e-01 -8.92058e-01 -8.59956e-01 -8.27619e-01 -8.92293e-01
8.53600e+03 -8.59637e-01 -8.27231e-01 -8.92044e-01 -8.59957e-01 -8.27620e-01 -8.92293e-01
8.54400e+03 -8.59657e-01 -8.27245e-01 -8.92070e-01 -8.59957e-01 -8.27620e-01 -8.92293e-01
8.55200e+03 -8.59663e-01 -8.27252e-01 -8.92075e-01 -8.59957e-01 -8.27621e-01 -8.92294e-01
8.56000e+03 -8.59652e-01 -8.27254e-01 -8.92050e-01 -8.59957e-01 -8.27621e-01 -8.92294e-01
8.56800e+03 -8.59655e-01 -8.27245e-01 -8.92065e-01 -8.59958e-01 -8.27621e-01 -8.92294e-01
8.57600e+03 -8.59647e-01 -8.27244e-01 -8.92049e-01 -8.59958e-01 -8.27622e-01 -8.92294e-01
8.58400e+03 -8.59672e-01 -8.27257e-01 -8.92087e-01 -8.59958e-01 -8.27622e-01 -8.92294e-01
8.59200e+03 -8.59671e-01 -8.27252e-01 -8.92090e-01 -8.59959e-01 -8.27622e-01 -8.92295e-01
8.60000e+03 -8.59668e-01 -8.27251e-01 -8.92084e-01 -8.59959e-01 -8.27623e-01 -8.92295e-01
8.60800e+03 -8.59681e-01 -8.27270e-01 -8.92091e-01 -8.59961e-01 -8.27624e-01 -8.92298e-01
8.61600e+03 -8.59675e-01 -8.27269e-01 -8.92080e-01 -8.59961e-01 -8.27624e-01 -8.92298e-01
8.62400e+03 -8.59659e-01 -8.27240e-01 -8.92078e-01 -8.59962e-01 -8.27626e-01 -8.92298e-01
8.63200e+03 -8.59675e-01 -8.27253e-01 -8.92097e-01 -8.59962e-01 -8.27626e-01 -8.92298e-01
8.64000e+03 -8.59679e-01 -8.27269e-01 -8.92090e-01 -8.59962e-01 -8.27627e-01 -8.92298e-01
8.64800e+03 -8.59684e-01 -8.27280e-01 -8.92088e-01 -8.59964e-01 -8.27630e-01 -8.92298e-01
8.65600e+03 -8.59678e-01 -8.27274e-01 -8.92083e-01 -8.59964e-01 -8.27630e-01 -8.92298e-01
8.66400e+03 -8.59682e-01 -8.27272e-01 -8.92091e-01 -8.59965e-01 -8.27631e-01 -8.92299e-01
8.67200e+03 -8.59682e-01 -8.27271e-01 -8.92092e-01 -8.59965e-01 -8.27631e-01 -8.92299e-01
8.68000e+03 -8.59678e-01 -8.27274e-01 -8.92082e-01 -8.59965e-01 -8.27632e-01 -8.92299e-01
8.68800e+03 -8.59678e-01 -8.27274e-01 -8.92082e-01 -8.59966e-01 -8.27632e-01 -8.92299e-01
8.69600e+03 -8.59695e-01 -8.27274e-01 -8.92115e-01 -8.59967e-01 -8.27633e-01 -8.92301e-01
8.70400e+03 -8.59697e-01 -8.27283e-01 -8.92110e-01 -8.59968e-01 -8.27633e-01 -8.92302e-01
8.71200e+03 -8.59698e-01 -8.27279e-01 -8.92116e-01 -8.59968e-01 -8.27634e-01 -8.92302e-01
8.72000e+03 -8.59680e-01 -8.27254e-01 -8.92106e-01 -8.59968e-01 -8.27635e-01 -8.92302e-01
8.72800e+03 -8.59682e-01 -8.27287e-01 -8.92078e-01 -8.59969e-01 -8.27635e-01 -8.92303e-01
8.73600e+03 -8.59693e-01 -8.27282e-01 -8.92105e-01 -8.59969e-01 -8.27636e-01 -8.92303e-01
8.74400e+03 -8.59694e-01 -8.27279e-01 -8.92109e-01 -8.59970e-01 -8.27636e-01 -8.92303e-01
8.75200e+03 -8.59746e-01 -8.27390e-01 -8.92102e-01 -8.59970e-01 -8.27637e-01 -8.92304e-01
8.76000e+03 -8.59755e-01 -8.27412e-01 -8.92098e-01 -8.59971e-01 -8.27637e-01 -8.92304e-01
8.76800e+03 -8.59748e-01 -8.27388e-01 -8.92108e-01 -8.59971e-01 -8.27638e-01 -8.92304e-01
8.77600e+03 -8.59748e-01 -8.27406e-01 -8.92091e-01 -8.59971e-01 -8.27638e-01 -8.92305e-01
8.78400e+03 -8.59760e-01 -8.27415e-01 -8.92105e-01 -8.59972e-01 -8.27639e-01 -8.92305e-01
8.79200e+03 -8.59747e-01 -8.27373e-01 -8.92120e-01 -8.59972e-01 -8.27640e-01 -8.92305e-01
8.80000e+03 -8.59735e-01 -8.27408e-01 -8.92061e-01 -8.59975e-01 -8.27643e-01 -8.92307e-01
8.80800e+03 -8.59766e-01 -8.27421e-01 -8.92111e-01 -8.59976e-01 -8.27644e-01 -8.92307e-01
8.81600e+03 -8.59759e-01 -8.27410e-01 -8.92108e-01 -8.59976e-01 -8.27645e-01 -8.92308e-01
8.82400e+03 -8.59744e-01 -8.27382e-01 -8.92106e-01 -8.59977e-01 -8.27647e-01 -8.92308e-01
8.83200e+03 -8.59757e-01 -8.27406e-01 -8.92107e-01 -8.59979e-01 -8.27648e-01 -8.92309e-01
8.84000e+03 -8.59765e-01 -8.27427e-01 -8.92103e-01 -8.59979e-01 -8.27649e-01 -8.92310e-01
8.84800e+03 -8.59767e-01 -8.27430e-01 -8.92103e-01 -8.59980e-01 -8.27649e-01 -8.92311e-01
8.85600e+03 -8.59768e-01 -8.27426e-01 -8.92111e-01 -8.59980e-01 -8.27650e-01 -8.92311e-01
8.86400e+03 -8.59722e-01 -8.27415e-01 -8.92029e-01 -8.59981e-01 -8.27650e-01 -8.92311e-01
8.87200e+03 -8.59749e-01 -8.27420e-01 -8.92078e-01 -8.59981e-01 -8.27650e-01 -8.92312e-01
8.88000e+03 -8.59770e-01 -8.27427e-01 -8.92113e-01 -8.59982e-01 -8.27651e-01 -8.92312e-01
8.88800e+03 -8.59737e-01 -8.27394e-01 -8.92079e-01 -8.59982e-01 -8.27651e-01 -8.92312e-01
8.89600e+03 -8.59734e-01 -8.27386e-01 -8.92082e-01 -8.59982e-01 -8.27652e-01 -8.92313e-01
8.90400e+03 -8.59741e-01 -8.27402e-01 -8.92080e-01 -8.59983e-01 -8.27652e-01 -8.92313e-01
8.91200e+03 -8.59746e-01 -8.27396e-01 -8.92096e-01 -8.59983e-01 -8.27652e-01 -8.92313e-01
8.92000e+03 -8.59742e-01 -8.27396e-01 -8.92088e-01 -8.59983e-01 -8.27653e-01 -8.92314e-01
8.92800e+03 -8.59746e-01 -8.27403e-01 -8.92090e-01 -8.59984e-01 -8.27653e-01 -8.92314e-01
8.93600e+03 -8.59752e-01 -8.27401e-01 -8.92103e-01 -8.59984e-01 -8.27654e-01 -8.92314e-01
8.94400e+03 -8.59740e-01 -8.27406e-01 -8.92073e-01 -8.59984e-01 -8.27654e-01 -8.92315e-01
8.95200e+03 -8.59743e-01 -8.27408e-01 -8.92078e-01 -8.59985e-01 -8.27654e-01 -8.92315e-01
8.96000e+03 -8.59804e-01 -8.27496e-01 -8.92112e-01 -8.59986e-01 -8.27655e-01 -8.92316e-01
8.96800e+03 -8.59807e-01 -8.27497e-01 -8.92117e-01 -8.59986e-01 -8.27655e-01 -8.92317e-01
8.97600e+03 -8.59794e-01 -8.27491e-01 -8.92097e-01 -8.59986e-01 -8.27656e-01 -8.92317e-01
8.98400e+03 -8.59780e-01 -8.27493e-01 -8.92066e-01 -8.59987e-01 -8.27656e-01 -8.92317e-01
8.99200e+03 -8.59808e-01 -8.27500e-01 -8.92116e-01 -8.59987e-01 -8.27657e-01 -8.92318e-01
9.00000e+03 -8.59810e-01 -8.27501e-01 -8.92118e-01 -8.59987e-01 -8.27657e-01 -8.92318e-01
9.00800e+03 -8.59810e-01 -8.27503e-01 -8.92118e-01 -8.59988e-01 -8.27657e-01 -8.92318e-01
9.01600e+03 -8.59803e-01 -8.27498e-01 -8.92109e-01 -8.59988e-01 -8.27658e-01 -8.92319e-01
9.02400e+03 -8.59810e-01 -8.27500e-01 -8.92120e-01 -8.59989e-01 -8.27658e-01 -8.92319e-01
9.03200e+03 -8.59809e-01 -8.27498e-01 -8.92120e-01 -8.59989e-01 -8.27659e-01 -8.92319e-01
9.04000e+03 -8.59806e-01 -8.27503e-01 -8.92109e-01 -8.59989e-01 -8.27659e-01 -8.92320e-01
9.04800e+03 -8.59824e-01 -8.27506e-01 -8.92141e-01 -8.59993e-01 -8.27660e-01 -8.92326e-01
9.05600e+03 -8.59822e-01 -8.27505e-01 -8.92138e-01 -8.59994e-01 -8.27660e-01 -8.92327e-01
9.06400e+03 -8.59811e-01 -8.27505e-01 -8.92118e-01 -8.59994e-01 -8.27661e-01 -8.92327e-01
9.07200e+03 -8.59826e-01 -8.27510e-01 -8.92141e-01 -8.59995e-01 -8.27661e-01 -8.92328e-01
9.08000e+03 -8.59823e-01 -8.27514e-01 -8.92133e-01 -8.59995e-01 -8.27662e-01 -8.92328e-01
9.08800e+03 -8.59846e-01 -8.27536e-01 -8.92157e-01 -8.59996e-01 -8.27662e-01 -8.92330e-01
9.09600e+03 -8.59836e-01 -8.27541e-01 -8.92131e-01 -8.59996e-01 -8.27663e-01 -8.92330e-01
9.10400e+03 -8.59848e-01 -8.27545e-01 -8.92151e-01 -8.59997e-01 -8.27663e-01 -8.92331e-01
9.11200e+03 -8.59831e-01 -8.27524e-01 -8.92137e-01 -8.59998e-01 -8.27664e-01 -8.92331e-01
9.12000e+03 -8.59848e-01 -8.27537e-01 -8.92159e-01 -8.59998e-01 -8.27664e-01 -8.92332e-01
9.12800e+03 -8.59852e-01 -8.27548e-01 -8.92155e-01 -8.59999e-01 -8.27664e-01 -8.92333e-01
9.13600e+03 -8.59850e-01 -8.27538e-01 -8.92162e-01 -8.59999e-01 -8.27665e-01 -8.92333e-01
9.14400e+03 -8.59860e-01 -8.27548e-01 -8.92172e-01 -8.60000e-01 -8.27665e-01 -8.92334e-01
9.15200e+03 -8.59856e-01 -8.27547e-01 -8.92164e-01 -8.60000e-01 -8.27666e-01 -8.92335e-01
9.16000e+03 -8.59868e-01 -8.27556e-01 -8.92180e-01 -8.60001e-01 -8.27666e-01 -8.92335e-01
9.16800e+03 -8.59862e-01 -8.27552e-01 -8.92172e-01 -8.60001e-01 -8.27667e-01 -8.92336e-01
9.17600e+03 -8.59856e-01 -8.27549e-01 -8.92164e-01 -8.60002e-01 -8.27667e-01 -8.92336e-01
9.18400e+03 -8.59835e-01 -8.27528e-01 -8.92143e-01 -8.60002e-01 -8.27667e-01 -8.92337e-01
9.19200e+03 -8.59855e-01 -8.27553e-01 -8.92158e-01 -8.60003e-01 -8.27668e-01 -8.92337e-01
9.20000e+03 -8.59867e-01 -8.27556e-01 -8.92178e-01 -8.60003e-01 -8.27668e-01 -8.92338e-01
9.20800e+03 -8.59865e-01 -8.27552e-01 -8.92178e-01 -8.60004e-01 -8.27670e-01 -8.92338e-01
9.21600e+03 -8.59866e-01 -8.27558e-01 -8.92174e-01 -8.60005e-01 -8.27670e-01 -8.92339e-01
9.22400e+03 -8.59865e-01 -8.27564e-01 -8.92165e-01 -8.60005e-01 -8.27671e-01 -8.92339e-01
9.23200e+03 -8.59865e-01 -8.27562e-01 -8.92168e-01 -8.60006e-01 -8.27671e-01 -8.92340e-01
9.24000e+03 -8.59847e-01 -8.27562e-01 -8.92133e-01 -8.60006e-01 -8.27672e-01 -8.92340e-01
9.24800e+03 -8.59881e-01 -8.27566e-01 -8.92195e-01 -8.60007e-01 -8.27672e-01 -8.92342e-01
9.25600e+03 -8.59879e-01 -8.27570e-01 -8.92188e-01 -8.60009e-01 -8.27675e-01 -8.92342e-01
9.26400e+03 -8.59858e-01 -8.27561e-01 -8.92156e-01 -8.60009e-01 -8.27676e-01 -8.92342e-01
9.27200e+03 -8.59825e-01 -8.27560e-01 -8.92089e-01 -8.60010e-01 -8.27676e-01 -8.92343e-01
9.28000e+03 -8.59880e-01 -8.27567e-01 -8.92194e-01 -8.60010e-01 -8.27677e-01 -8.92343e-01
9.28800e+03 -8.59829e-01 -8.27560e-01 -8.92098e-01 -8.60011e-01 -8.27677e-01 -8.92344e-01
9.29600e+03 -8.59870e-01 -8.27552e-01 -8.92187e-01 -8.60011e-01 -8.27678e-01 -8.92345e-01
9.30400e+03 -8.59876e-01 -8.27567e-01 -8.92184e-01 -8.60012e-01 -8.27679e-01 -8.92345e-01
9.31200e+03 -8.59866e-01 -8.27566e-01 -8.92166e-01 -8.60012e-01 -8.27679e-01 -8.92346e-01
9.32000e+03 -8.59889e-01 -8.27578e-01 -8.92201e-01 -8.60013e-01 -8.27680e-01 -8.92346e-01
9.32800e+03 -8.59885e-01 -8.27571e-01 -8.92199e-01 -8.60013e-01 -8.27680e-01 -8.92347e-01
9.33600e+03 -8.59887e-01 -8.27576e-01 -8.92198e-01 -8.60014e-01 -8.27681e-01 -8.92347e-01
9.34400e+03 -8.59889e-01 -8.27575e-01 -8.92203e-01 -8.60014e-01 -8.27681e-01 -8.92348e-01
9.35200e+03 -8.59889e-01 -8.27576e-01 -8.92203e-01 -8.60015e-01 -8.27682e-01 -8.92348e-01
9.36000e+03 -8.59892e-01 -8.27580e-01 -8.92203e-01 -8.60015e-01 -8.27682e-01 -8.92349e-01
9.36800e+03 -8.59886e-01 -8.27576e-01 -8.92195e-01 -8.60016e-01 -8.27683e-01 -8.92349e-01
9.37600e+03 -8.59890e-01 -8.27571e-01 -8.92210e-01 -8.60017e-01 -8.27683e-01 -8.92350e-01
9.38400e+03 -8.59892e-01 -8.27581e-01 -8.92202e-01 -8.60017e-01 -8.27684e-01 -8.92351e-01
9.39200e+03 -8.59887e-01 -8.27575e-01 -8.92198e-01 -8.60018e-01 -8.27685e-01 -8.92351e-01
9.40000e+03 -8.59893e-01 -8.27578e-01 -8.92208e-01 -8.60018e-01 -8.27685e-01 -8.92352e-01
9.40800e+03 -8.59896e-01 -8.27584e-01 -8.92208e-01 -8.60019e-01 -8.27686e-01 -8.92352e-01
9.41600e+03 -8.59895e-01 -8.27584e-01 -8.92207e-01 -8.60019e-01 -8.27686e-01 -8.92353e-01
9.42400e+03 -8.59890e-01 -8.27587e-01 -8.92192e-01 -8.60020e-01 -8.27687e-01 -8.92353e-01
9.43200e+03 -8.59891e-01 -8.27587e-01 -8.92194e-01 -8.60021e-01 -8.27687e-01 -8.92354e-01
9.44000e+03 -8.59829e-01 -8.27452e-01 -8.92206e-01 -8.60021e-01 -8.27688e-01 -8.92354e-01
9.44800e+03 -8.59833e-01 -8.27459e-01 -8.92208e-01 -8.60022e-01 -8.27688e-01 -8.92355e-01
9.45600e+03 -8.59838e-01 -8.27462e-01 -8.92214e-01 -8.60022e-01 -8.27689e-01 -8.92356e-01
9.46400e+03 -8.59836e-01 -8.27458e-01 -8.92213e-01 -8.60023e-01 -8.27690e-01 -8.92357e-01
9.47200e+03 -8.59831e-01 -8.27464e-01 -8.92199e-01 -8.60024e-01 -8.27690e-01 -8.92357e-01
9.48000e+03 -8.59835e-01 -8.27456e-01 -8.92215e-01 -8.60024e-01 -8.27691e-01 -8.92358e-01
9.48800e+03 -8.59841e-01 -8.27464e-01 -8.92217e-01 -8.60027e-01 -8.27691e-01 -8.92363e-01
9.49600e+03 -8.59843e-01 -8.27465e-01 -8.92221e-01 -8.60028e-01 -8.27692e-01 -8.92364e-01
9.50400e+03 -8.59843e-01 -8.27464e-01 -8.92223e-01 -8.60028e-01 -8.27692e-01 -8.92364e-01
9.51200e+03 -8.59834e-01 -8.27466e-01 -8.92202e-01 -8.60029e-01 -8.27693e-01 -8.92365e-01
9.52000e+03 -8.59846e-01 -8.27466e-01 -8.92226e-01 -8.60030e-01 -8.27693e-01 -8.92366e-01
9.52800e+03 -8.59827e-01 -8.27462e-01 -8.92193e-01 -8.60030e-01 -8.27694e-01 -8.92366e-01
9.53600e+03 -8.59838e-01 -8.27471e-01 -8.92206e-01 -8.60031e-01 -8.27694e-01 -8.92367e-01
9.54400e+03 -8.59840e-01 -8.27464e-01 -8.92217e-01 -8.60031e-01 -8.27695e-01 -8.92368e-01
9.55200e+03 -8.59837e-01 -8.27466e-01 -8.92208e-01 -8.60032e-01 -8.27695e-01 -8.92368e-01
9.56000e+03 -8.59844e-01 -8.27464e-01 -8.92225e-01 -8.60032e-01 -8.27696e-01 -8.92369e-01
9.56800e+03 -8.59846e-01 -8.27469e-01 -8.92224e-01 -8.60033e-01 -8.27696e-01 -8.92370e-01
9.57600e+03 -8.59848e-01 -8.27473e-01 -8.92223e-01 -8.60034e-01 -8.27697e-01 -8.92370e-01
9.58400e+03 -8.59847e-01 -8.27471e-01 -8.92223e-01 -8.60034e-01 -8.27697e-01 -8.92371e-01
9.59200e+03 -8.59824e-01 -8.27465e-01 -8.92183e-01 -8.60035e-01 -8.27698e-01 -8.92372e-01
9.60000e+03 -8.59848e-01 -8.27475e-01 -8.92222e-01 -8.60035e-01 -8.27698e-01 -8.92372e-01
9.60800e+03 -8.46134e-01 -7.94383e-01 -8.97885e-01 -8.60036e-01 -8.27699e-01 -8.92373e-01
9.61600e+03 -8.59799e-01 -8.27341e-01 -8.92256e-01 -8.60036e-01 -8.27699e-01 -8.92373e-01
9.62400e+03 -8.59798e-01 -8.27341e-01 -8.92255e-01 -8.60037e-01 -8.27700e-01 -8.92374e-01
9.63200e+03 -8.59805e-01 -8.27351e-01 -8.92259e-01 -8.60038e-01 -8.27700e-01 -8.92375e-01
9.64000e+03 -8.59787e-01 -8.27342e-01 -8.92233e-01 -8.60038e-01 -8.27701e-01 -8.92375e-01
9.64800e+03 -8.59793e-01 -8.27347e-01 -8.92239e-01 -8.60039e-01 -8.27701e-01 -8.92376e-01
9.65600e+03 -8.59808e-01 -8.27353e-01 -8.92263e-01 -8.60039e-01 -8.27702e-01 -8.92376e-01
9.66400e+03 -8.59807e-01 -8.27353e-01 -8.92261e-01 -8.60040e-01 -8.27702e-01 -8.92377e-01
9.67200e+03 -8.59808e-01 -8.27354e-01 -8.92263e-01 -8.60040e-01 -8.27703e-01 -8.92378e-01
9.68000e+03 -8.59801e-01 -8.27352e-01 -8.92249e-01 -8.60041e-01 -8.27703e-01 -8.92378e-01
9.68800e+03 -8.59809e-01 -8.27355e-01 -8.92263e-01 -8.60041e-01 -8.27704e-01 -8.92379e-01
9.69600e+03 -8.59788e-01 -8.27340e-01 -8.92236e-01 -8.60042e-01 -8.27704e-01 -8.92379e-01
9.70400e+03 -8.59801e-01 -8.27350e-01 -8.92252e-01 -8.60042e-01 -8.27704e-01 -8.92380e-01
9.71200e+03 -8.59809e-01 -8.27350e-01 -8.92269e-01 -8.60043e-01 -8.27705e-01 -8.92381e-01
9.72000e+03 -8.59816e-01 -8.27361e-01 -8.92270e-01 -8.60044e-01 -8.27707e-01 -8.92381e-01
9.72800e+03 -8.59815e-01 -8.27360e-01 -8.92271e-01 -8.60044e-01 -8.27707e-01 -8.92382e-01
9.73600e+03 -8.59810e-01 -8.27345e-01 -8.92274e-01 -8.60045e-01 -8.27707e-01 -8.92382e-01
9.74400e+03 -8.59818e-01 -8.27358e-01 -8.92278e-01 -8.60045e-01 -8.27708e-01 -8.92383e-01
9.75200e+03 -8.59818e-01 -8.27359e-01 -8.92276e-01 -8.60046e-01 -8.27708e-01 -8.92383e-01
9.76000e+03 -8.59807e-01 -8.27359e-01 -8.92254e-01 -8.60046e-01 -8.27709e-01 -8.92384e-01
9.76800e+03 -8.59801e-01 -8.27356e-01 -8.92246e-01 -8.60047e-01 -8.27709e-01 -8.92384e-01
9.77600e+03 -8.59811e-01 -8.27359e-01 -8.92262e-01 -8.60047e-01 -8.27710e-01 -8.92385e-01
9.78400e+03 -8.59819e-01 -8.27364e-01 -8.92273e-01 -8.60048e-01 -8.27710e-01 -8.92385e-01
9.79200e+03 -8.59817e-01 -8.27364e-01 -8.92271e-01 -8.60048e-01 -8.27710e-01 -8.92386e-01
9.80000e+03 -8.59818e-01 -8.27363e-01 -8.92274e-01 -8.60049e-01 -8.27711e-01 -8.92386e-01
9.80800e+03 -8.59817e-01 -8.27355e-01 -8.92279e-01 -8.60049e-01 -8.27711e-01 -8.92387e-01
9.81600e+03 -8.59816e-01 -8.27362e-01 -8.92270e-01 -8.60049e-01 -8.27711e-01 -8.92387e-01
9.82400e+03 -8.59815e-01 -8.27349e-01 -8.92280e-01 -8.60050e-01 -8.27712e-01 -8.92388e-01
9.83200e+03 -8.59823e-01 -8.27364e-01 -8.92281e-01 -8.60050e-01 -8.27712e-01 -8.92388e-01
9.84000e+03 -8.59812e-01 -8.27363e-01 -8.92262e-01 -8.60051e-01 -8.27712e-01 -8.92389e-01
9.84800e+03 -8.59814e-01 -8.27358e-01 -8.92269e-01 -8.60051e-01 -8.27712e-01 -8.92389e-01
9.85600e+03 -8.59825e-01 -8.27367e-01 -8.92282e-01 -8.60051e-01 -8.27713e-01 -8.92390e-01
9.86400e+03 -8.59823e-01 -8.27363e-01 -8.92283e-01 -8.60052e-01 -8.27713e-01 -8.92390e-01
9.87200e+03 -8.59817e-01 -8.27362e-01 -8.92272e-01 -8.60052e-01 -8.27713e-01 -8.92391e-01
9.88000e+03 -8.59822e-01 -8.27364e-01 -8.92279e-01 -8.60052e-01 -8.27713e-01 -8.92391e-01
9.88800e+03 -8.59840e-01 -8.27393e-01 -8.92287e-01 -8.60053e-01 -8.27714e-01 -8.92391e-01
9.89600e+03 -8.59854e-01 -8.27395e-01 -8.92313e-01 -8.60053e-01 -8.27714e-01 -8.92392e-01
9.90400e+03 -8.59855e-01 -8.27394e-01 -8.92316e-01 -8.60053e-01 -8.27714e-01 -8.92392e-01
9.91200e+03 -8.59846e-01 -8.27395e-01 -8.92296e-01 -8.60054e-01 -8.27714e-01 -8.92393e-01
9.92000e+03 -8.59856e-01 -8.27402e-01 -8.92310e-01 -8.60054e-01 -8.27714e-01 -8.92393e-01
9.92800e+03 -8.59851e-01 -8.27391e-01 -8.92311e-01 -8.60054e-01 -8.27715e-01 -8.92394e-01
9.93600e+03 -8.59853e-01 -8.27394e-01 -8.92312e-01 -8.60055e-01 -8.27715e-01 -8.92394e-01
9.94400e+03 -8.59847e-01 -8.27392e-01 -8.92302e-01 -8.60055e-01 -8.27715e-01 -8.92395e-01
9.95200e+03 -8.59861e-01 -8.27404e-01 -8.92317e-01 -8.60055e-01 -8.27715e-01 -8.92395e-01
9.96000e+03 -8.59859e-01 -8.27403e-01 -8.92316e-01 -8.60055e-01 -8.27716e-01 -8.92395e-01
9.96800e+03 -8.59855e-01 -8.27396e-01 -8.92315e-01 -8.60056e-01 -8.27716e-01 -8.92396e-01
9.97600e+03 -8.59861e-01 -8.27402e-01 -8.92321e-01 -8.60056e-01 -8.27716e-01 -8.92396e-01
9.98400e+03 -8.59848e-01 -8.27397e-01 -8.92299e-01 -8.60056e-01 -8.27716e-01 -8.92397e-01
9.99200e+03 -8.59860e-01 -8.27406e-01 -8.92314e-01 -8.60057e-01 -8.27717e-01 -8.92397e-01


==> fig/max.dat <==
300.000000 0.897002
301.005025 0.916577
302.010050 0.933419
303.015075 0.946551
304.020101 0.956275
305.025126 0.963283
306.030151 0.968240
307.035176 0.971659
308.040201 0.973894
309.045226 0.975169
310.050251 0.975607
311.055276 0.975234
312.060302 0.973989
313.065327 0.971694
314.070352 0.968013
315.075377 0.962353
316.080402 0.953679
317.085427 0.940185
318.090452 0.918757
319.095477 0.884608
320.100503 0.833888
321.105528 0.778071
322.110553 0.759482
323.115578 0.796301
324.120603 0.848618
325.125628 0.889170
326.130653 0.915894
327.135678 0.932962
328.140704 0.943890
329.145729 0.950874
330.150754 0.955199
331.155779 0.957601
332.160804 0.958492
333.165829 0.958080
334.170854 0.956440
335.175879 0.953561
336.180905 0.949392
337.185930 0.943912
338.190955 0.937255
339.195980 0.929887
340.201005 0.922786
341.206030 0.917389
342.211055 0.915090
343.216080 0.916444
344.221106 0.920812
345.226131 0.926823
346.231156 0.933134
347.236181 0.938847
348.241206 0.943515
349.246231 0.946988
350.251256 0.949248
351.256281 0.950308
352.261307 0.950149
353.266332 0.948684
354.271357 0.945717
355.276382 0.940896
356.281407 0.933631
357.286432 0.922962
358.291457 0.907327
359.296482 0.884214
360.301508 0.849747
361.306533 0.798869
362.311558 0.729064
363.316583 0.654123
364.321608 0.618417
365.326633 0.654493
366.331658 0.729316
367.336683 0.798888
368.341709 0.849700
369.346734 0.884277
370.351759 0.907627
371.356784 0.923597
372.361809 0.934690
373.366834 0.942476
374.371859 0.947936
375.376884 0.951692
376.381910 0.954140
377.386935 0.955531
378.391960 0.956019
379.396985 0.955688
380.402010 0.954577
381.407035 0.952687
382.412060 0.949998
383.417085 0.946486
384.422111 0.942140
385.427136 0.937009
386.432161 0.931248
387.437186 0.925180
388.442211 0.919338
389.447236 0.914436
390.452261 0.911224
391.457286 0.910237
392.462312 0.911584
393.467337 0.914906
394.472362 0.919541
395.477387 0.924771
396.482412 0.930003
397.487437 0.934836
398.492462 0.939048
399.497487 0.942537
400.502513 0.945279
401.507538 0.947282
402.512563 0.948565
403.517588 0.949140
404.522613 0.949002
405.527638 0.948124
406.532663 0.946449
407.537688 0.943881
408.542714 0.940284
409.547739 0.935467
410.552764 0.929178
411.557789 0.921101
412.562814 0.910875
413.567839 0.898153
414.572864 0.882770
415.577889 0.865084
416.582915 0.846519
417.587940 0.830067
418.592965 0.819978
419.597990 0.819871
420.603015 0.830211
421.608040 0.847864
422.613065 0.868337
423.618090 0.888130
424.623116 0.905465
425.628141 0.919857
426.633166 0.931488
427.638191 0.940778
428.643216 0.948175
429.648241 0.954070
430.653266 0.958784
431.658291 0.962563
432.663317 0.965602
433.668342 0.968045
434.673367 0.970005
435.678392 0.971567
436.683417 0.972797
437.688442 0.973745
438.693467 0.974451
439.698492 0.974943
440.703518 0.975247
441.708543 0.975379
442.713568 0.975355
443.718593 0.975186
444.723618 0.974883
445.728643 0.974453
446.733668 0.973908
447.738693 0.973256
448.743719 0.972511
449.748744 0.971686
450.753769 0.970801
451.758794 0.969877
452.763819 0.968942
453.768844 0.968025
454.773869 0.967159
455.778894 0.966378
456.783920 0.965714
457.788945 0.965195
458.793970 0.964841
459.798995 0.964664
460.804020 0.964664
461.809045 0.964832
462.814070 0.965151
463.819095 0.965594
464.824121 0.966134
465.829146 0.966740
466.834171 0.967383
467.839196 0.968036
468.844221 0.968675
469.849246 0.969280
470.854271 0.969834
471.859296 0.970324
472.864322 0.970740
473.869347 0.971074
474.874372 0.971318
475.879397 0.971467
476.884422 0.971516
477.889447 0.971459
478.894472 0.971293
479.899497 0.971011
480.904523 0.970606
481.909548 0.970071
482.914573 0.969396
483.919598 0.968570
484.924623 0.967580
485.929648 0.966410
486.934673 0.965040
487.939698 0.963449
488.944724 0.961608
489.949749 0.959485
490.954774 0.957043
491.959799 0.954234
492.964824 0.951003
493.969849 0.947286
494.974874 0.943001
495.979899 0.938054
496.984925 0.932330
497.989950 0.925688
498.994975 0.917961
500.000000 0.908942


==> fig/max_avg.dat <==
0.00000e+00 -4.42198e-01 -3.90423e-01 -4.93973e-01 -4.42198e-01 -3.90423e-01 -4.93973e-01
8.00000e+00 -4.58128e-01 -4.15780e-01 -5.00476e-01 -5.26602e-01 -4.95965e-01 -5.57239e-01
1.60000e+01 -4.69841e-01 -4.24436e-01 -5.15245e-01 -5.57315e-01 -5.36385e-01 -5.78246e-01
2.40000e+01 -4.68820e-01 -4.26699e-01 -5.10942e-01 -5.73591e-01 -5.57414e-01 -5.89767e-01
3.20000e+01 -4.70042e-01 -4.29890e-01 -5.10195e-01 -5.81240e-01 -5.67227e-01 -5.95254e-01
4.00000e+01 -4.69352e-01 -4.22106e-01 -5.16598e-01 -5.85752e-01 -5.73014e-01 -5.98489e-01
4.80000e+01 -4.74814e-01 -4.28936e-01 -5.20692e-01 -5.88727e-01 -5.76831e-01 -6.00623e-01
5.60000e+01 -4.69231e-01 -4.20237e-01 -5.18226e-01 -5.90837e-01 -5.79538e-01 -6.02137e-01
6.40000e+01 -4.74085e-01 -4.31265e-01 -5.16904e-01 -5.92411e-01 -5.81557e-01 -6.03265e-01
7.20000e+01 -4.67821e-01 -4.17561e-01 -5.18082e-01 -5.93631e-01 -5.83121e-01 -6.04140e-01
8.00000e+01 -4.56284e-01 -4.00877e-01 -5.11691e-01 -5.94603e-01 -5.84368e-01 -6.04837e-01
8.80000e+01 -4.67749e-01 -4.17542e-01 -5.17957e-01 -5.97618e-01 -5.85101e-01 -6.10135e-01
9.60000e+01 -4.62146e-01 -4.10519e-01 -5.13774e-01 -5.99026e-01 -5.85851e-01 -6.12201e-01
1.04000e+02 -4.77145e-01 -4.36927e-01 -5.17364e-01 -6.04148e-01 -5.88604e-01 -6.19691e-01
1.12000e+02 -4.58618e-01 -3.99700e-01 -5.17535e-01 -6.06684e-01 -5.91158e-01 -6.22210e-01
1.20000e+02 -4.72228e-01 -4.25209e-01 -5.19246e-01 -6.08475e-01 -5.92411e-01 -6.24539e-01
1.28000e+02 -4.77315e-01 -4.34097e-01 -5.20533e-01 -6.10040e-01 -5.93507e-01 -6.26574e-01
1.36000e+02 -4.74912e-01 -4.32265e-01 -5.17560e-01 -6.13055e-01 -5.94266e-01 -6.31843e-01
1.44000e+02 -4.81213e-01 -4.30527e-01 -5.31900e-01 -6.14577e-01 -5.95086e-01 -6.34068e-01
1.52000e+02 -4.94469e-01 -4.42446e-01 -5.46491e-01 -6.15938e-01 -5.95820e-01 -6.36056e-01
1.60000e+02 -4.76020e-01 -4.31883e-01 -5.20157e-01 -6.17162e-01 -5.96479e-01 -6.37845e-01
1.68000e+02 -4.75987e-01 -4.36277e-01 -5.15697e-01 -6.18269e-01 -5.97075e-01 -6.39462e-01
1.76000e+02 -4.91088e-01 -4.41829e-01 -5.40347e-01 -6.20103e-01 -5.99445e-01 -6.40761e-01
1.84000e+02 -4.86024e-01 -4.32889e-01 -5.39158e-01 -6.21147e-01 -6.00219e-01 -6.42076e-01
1.92000e+02 -4.72066e-01 -4.17509e-01 -5.26623e-01 -6.22122e-01 -6.00966e-01 -6.43277e-01
2.00000e+02 -4.82063e-01 -4.37001e-01 -5.27125e-01 -6.29901e-01 -6.13068e-01 -6.46733e-01
2.08000e+02 -4.80605e-01 -4.34137e-01 -5.27073e-01 -6.31788e-01 -6.15460e-01 -6.48116e-01
2.16000e+02 -4.75772e-01 -4.20957e-01 -5.30587e-01 -6.33536e-01 -6.17675e-01 -6.49397e-01
2.24000e+02 -4.56596e-01 -4.08173e-01 -5.05018e-01 -6.35158e-01 -6.19730e-01 -6.50585e-01
2.32000e+02 -4.78101e-01 -4.25015e-01 -5.31187e-01 -6.36667e-01 -6.21644e-01 -6.51691e-01
2.40000e+02 -5.02363e-01 -4.50580e-01 -5.54146e-01 -6.38076e-01 -6.23429e-01 -6.52723e-01
2.48000e+02 -4.91798e-01 -4.40655e-01 -5.42940e-01 -6.39393e-01 -6.25098e-01 -6.53688e-01
2.56000e+02 -4.86573e-01 -4.35573e-01 -5.37573e-01 -6.40628e-01 -6.26663e-01 -6.54593e-01
2.64000e+02 -4.96872e-01 -4.45782e-01 -5.47961e-01 -6.41787e-01 -6.28132e-01 -6.55442e-01
2.72000e+02 -4.96327e-01 -4.46664e-01 -5.45990e-01 -6.42878e-01 -6.29515e-01 -6.56241e-01
2.80000e+02 -4.82548e-01 -4.27540e-01 -5.37557e-01 -6.43907e-01 -6.30819e-01 -6.56995e-01
2.88000e+02 -4.92720e-01 -4.46499e-01 -5.38941e-01 -6.45244e-01 -6.32712e-01 -6.57776e-01
2.96000e+02 -5.00297e-01 -4.51982e-01 -5.48612e-01 -6.46201e-01 -6.33946e-01 -6.58456e-01
3.04000e+02 -5.14634e-01 -4.69213e-01 -5.60055e-01 -6.47108e-01 -6.35116e-01 -6.59101e-01
3.12000e+02 -4.89399e-01 -4.33602e-01 -5.45195e-01 -6.50521e-01 -6.35981e-01 -6.65060e-01
3.20000e+02 -5.11762e-01 -4.60439e-01 -5.63085e-01 -6.51586e-01 -6.37011e-01 -6.66161e-01
3.28000e+02 -5.01556e-01 -4.52166e-01 -5.50945e-01 -6.52599e-01 -6.37991e-01 -6.67207e-01
3.36000e+02 -5.01164e-01 -4.51136e-01 -5.51193e-01 -6.53563e-01 -6.38923e-01 -6.68204e-01
3.44000e+02 -5.05273e-01 -4.54428e-01 -5.56118e-01 -6.54483e-01 -6.39813e-01 -6.69154e-01
3.52000e+02 -5.07873e-01 -4.42791e-01 -5.72956e-01 -6.55779e-01 -6.41382e-01 -6.70175e-01
3.60000e+02 -4.94307e-01 -4.43911e-01 -5.44702e-01 -6.56650e-01 -6.42249e-01 -6.71050e-01
3.68000e+02 -5.17741e-01 -4.64865e-01 -5.70618e-01 -6.57488e-01 -6.43087e-01 -6.71889e-01
3.76000e+02 -5.09197e-01 -4.54779e-01 -5.63616e-01 -6.58290e-01 -6.43888e-01 -6.72691e-01
3.84000e+02 -5.04754e-01 -4.57391e-01 -5.52116e-01 -6.59310e-01 -6.45046e-01 -6.73575e-01
3.92000e+02 -5.02447e-01 -4.53605e-01 -5.51290e-01 -6.60067e-01 -6.45814e-01 -6.74321e-01
4.00000e+02 -5.15245e-01 -4.64234e-01 -5.66256e-01 -6.60794e-01 -6.46550e-01 -6.75038e-01
4.08000e+02 -5.15458e-01 -4.60523e-01 -5.70394e-01 -6.61492e-01 -6.47258e-01 -6.75726e-01
4.16000e+02 -4.96903e-01 -4.35399e-01 -5.58406e-01 -6.62163e-01 -6.47938e-01 -6.76388e-01
4.24000e+02 -5.14488e-01 -4.59364e-01 -5.69613e-01 -6.62809e-01 -6.48593e-01 -6.77025e-01
4.32000e+02 -5.00092e-01 -4.44580e-01 -5.55603e-01 -6.64373e-01 -6.50289e-01 -6.78457e-01
4.40000e+02 -5.24142e-01 -4.80731e-01 -5.67553e-01 -6.65041e-01 -6.50974e-01 -6.79108e-01
4.48000e+02 -5.17648e-01 -4.58641e-01 -5.76655e-01 -6.66124e-01 -6.51908e-01 -6.80340e-01
4.56000e+02 -5.23208e-01 -4.57414e-01 -5.89002e-01 -6.69027e-01 -6.52660e-01 -6.85393e-01
4.64000e+02 -5.30449e-01 -4.78339e-01 -5.82560e-01 -6.69792e-01 -6.53299e-01 -6.86284e-01
4.72000e+02 -5.22378e-01 -4.61731e-01 -5.83025e-01 -6.70550e-01 -6.53917e-01 -6.87182e-01
4.80000e+02 -5.31815e-01 -4.85533e-01 -5.78096e-01 -6.71283e-01 -6.54515e-01 -6.88051e-01
4.88000e+02 -5.42555e-01 -4.92846e-01 -5.92264e-01 -6.75265e-01 -6.57882e-01 -6.92648e-01
4.96000e+02 -5.33204e-01 -4.83577e-01 -5.82830e-01 -6.76149e-01 -6.58595e-01 -6.93703e-01
5.04000e+02 -5.30815e-01 -4.84532e-01 -5.77099e-01 -6.77018e-01 -6.59312e-01 -6.94725e-01
5.12000e+02 -5.43862e-01 -4.99303e-01 -5.88422e-01 -6.81916e-01 -6.63392e-01 -7.00440e-01
5.20000e+02 -5.35993e-01 -4.82978e-01 -5.89008e-01 -6.82980e-01 -6.64272e-01 -7.01688e-01
5.28000e+02 -5.47249e-01 -4.97222e-01 -5.97276e-01 -6.85435e-01 -6.65473e-01 -7.05398e-01
5.36000e+02 -5.50667e-01 -4.97363e-01 -6.03971e-01 -6.86519e-01 -6.66321e-01 -7.06717e-01
5.44000e+02 -5.45106e-01 -5.02319e-01 -5.87893e-01 -6.87570e-01 -6.67143e-01 -7.07997e-01
5.52000e+02 -5.48501e-01 -4.94164e-01 -6.02837e-01 -6.88591e-01 -6.67942e-01 -7.09240e-01
5.60000e+02 -5.63091e-01 -5.06026e-01 -6.20155e-01 -6.91032e-01 -6.68723e-01 -7.13341e-01
5.68000e+02 -5.40731e-01 -4.91275e-01 -5.90187e-01 -6.92067e-01 -6.69477e-01 -7.14658e-01
5.76000e+02 -5.54474e-01 -5.03297e-01 -6.05652e-01 -6.93084e-01 -6.70210e-01 -7.15958e-01
5.84000e+02 -5.56868e-01 -4.92522e-01 -6.21213e-01 -6.94362e-01 -6.70896e-01 -7.17828e-01
5.92000e+02 -5.40594e-01 -4.89042e-01 -5.92145e-01 -6.95858e-01 -6.71972e-01 -7.19743e-01
6.00000e+02 -5.51359e-01 -4.91245e-01 -6.11473e-01 -6.96836e-01 -6.72666e-01 -7.21006e-01
6.08000e+02 -5.63703e-01 -5.05572e-01 -6.21835e-01 -6.97934e-01 -6.73438e-01 -7.22429e-01
6.16000e+02 -5.58870e-01 -5.11341e-01 -6.06399e-01 -6.98868e-01 -6.74101e-01 -7.23636e-01
6.24000e+02 -5.56706e-01 -5.12976e-01 -6.00436e-01 -7.01123e-01 -6.74643e-01 -7.27603e-01
6.32000e+02 -5.71943e-01 -5.22054e-01 -6.21833e-01 -7.02079e-01 -6.75266e-01 -7.28891e-01
6.40000e+02 -5.72711e-01 -5.17410e-01 -6.28012e-01 -7.03010e-01 -6.75875e-01 -7.30146e-01
6.48000e+02 -5.74088e-01 -5.26068e-01 -6.22109e-01 -7.03919e-01 -6.76468e-01 -7.31370e-01
6.56000e+02 -5.66328e-01 -5.09773e-01 -6.22882e-01 -7.04806e-01 -6.77047e-01 -7.32565e-01
6.64000e+02 -5.79275e-01 -5.23040e-01 -6.35510e-01 -7.06292e-01 -6.77998e-01 -7.34586e-01
6.72000e+02 -5.80158e-01 -5.29679e-01 -6.30638e-01 -7.07166e-01 -6.78567e-01 -7.35764e-01
6.80000e+02 -5.71709e-01 -5.19823e-01 -6.23595e-01 -7.08019e-01 -6.79123e-01 -7.36914e-01
6.88000e+02 -5.88788e-01 -5.29171e-01 -6.48405e-01 -7.08852e-01 -6.79667e-01 -7.38038e-01
6.96000e+02 -5.75946e-01 -5.20354e-01 -6.31539e-01 -7.09666e-01 -6.80197e-01 -7.39135e-01
7.04000e+02 -5.89153e-01 -5.39268e-01 -6.39039e-01 -7.10462e-01 -6.80716e-01 -7.40208e-01
7.12000e+02 -5.91934e-01 -5.41005e-01 -6.42863e-01 -7.11240e-01 -6.81222e-01 -7.41257e-01
7.20000e+02 -5.93864e-01 -5.38281e-01 -6.49447e-01 -7.12000e-01 -6.81718e-01 -7.42282e-01
7.28000e+02 -5.92565e-01 -5.41199e-01 -6.43932e-01 -7.12744e-01 -6.82203e-01 -7.43284e-01
7.36000e+02 -5.82454e-01 -5.25670e-01 -6.39237e-01 -7.13471e-01 -6.82677e-01 -7.44265e-01
7.44000e+02 -5.90613e-01 -5.35249e-01 -6.45977e-01 -7.14183e-01 -6.83141e-01 -7.45225e-01
7.52000e+02 -5.92058e-01 -5.35073e-01 -6.49042e-01 -7.16670e-01 -6.83347e-01 -7.49994e-01
7.60000e+02 -5.82668e-01 -5.31813e-01 -6.33523e-01 -7.17524e-01 -6.83763e-01 -7.51285e-01
7.68000e+02 -5.95467e-01 -5.42373e-01 -6.48560e-01 -7.18267e-01 -6.84188e-01 -7.52346e-01
7.76000e+02 -5.87708e-01 -5.25192e-01 -6.50224e-01 -7.18994e-01 -6.84603e-01 -7.53385e-01
7.84000e+02 -5.91142e-01 -5.40443e-01 -6.41842e-01 -7.19707e-01 -6.85011e-01 -7.54403e-01
7.92000e+02 -5.96855e-01 -5.52664e-01 -6.41046e-01 -7.20405e-01 -6.85410e-01 -7.55400e-01
8.00000e+02 -5.97000e-01 -5.48614e-01 -6.45387e-01 -7.21089e-01 -6.85801e-01 -7.56378e-01
8.08000e+02 -5.90272e-01 -5.37511e-01 -6.43033e-01 -7.21808e-01 -6.86293e-01 -7.57323e-01
8.16000e+02 -6.04489e-01 -5.48803e-01 -6.60174e-01 -7.22468e-01 -6.86673e-01 -7.58262e-01
8.24000e+02 -6.08723e-01 -5.50314e-01 -6.67132e-01 -7.23114e-01 -6.87046e-01 -7.59182e-01
8.32000e+02 -6.04890e-01 -5.54181e-01 -6.55600e-01 -7.23748e-01 -6.87411e-01 -7.60085e-01
8.40000e+02 -6.03646e-01 -5.43487e-01 -6.63805e-01 -7.24370e-01 -6.87770e-01 -7.60971e-01
8.48000e+02 -6.15589e-01 -5.60784e-01 -6.70393e-01 -7.24980e-01 -6.88121e-01 -7.61840e-01
8.56000e+02 -6.11602e-01 -5.52622e-01 -6.70581e-01 -7.25789e-01 -6.88425e-01 -7.63153e-01
8.64000e+02 -6.10581e-01 -5.52046e-01 -6.69115e-01 -7.26598e-01 -6.88718e-01 -7.64478e-01
8.72000e+02 -6.14149e-01 -5.55294e-01 -6.73003e-01 -7.27767e-01 -6.90332e-01 -7.65201e-01
8.80000e+02 -6.01053e-01 -5.50114e-01 -6.51991e-01 -7.28725e-01 -6.90617e-01 -7.66833e-01
8.88000e+02 -6.06463e-01 -5.52705e-01 -6.60221e-01 -7.29329e-01 -6.90977e-01 -7.67681e-01
8.96000e+02 -6.18151e-01 -5.67392e-01 -6.68909e-01 -7.29922e-01 -6.91330e-01 -7.68514e-01
9.04000e+02 -6.17783e-01 -5.66601e-01 -6.68966e-01 -7.30505e-01 -6.91677e-01 -7.69332e-01
9.12000e+02 -6.22985e-01 -5.68484e-01 -6.77486e-01 -7.31077e-01 -6.92019e-01 -7.70135e-01
9.20000e+02 -6.18636e-01 -5.52201e-01 -6.85070e-01 -7.32485e-01 -6.94201e-01 -7.70769e-01
9.28000e+02 -6.20476e-01 -5.64435e-01 -6.76517e-01 -7.33160e-01 -6.94796e-01 -7.71525e-01
9.36000e+02 -6.20160e-01 -5.61146e-01 -6.79173e-01 -7.33735e-01 -6.95188e-01 -7.72282e-01
9.44000e+02 -6.23188e-01 -5.65988e-01 -6.80388e-01 -7.35419e-01 -6.97952e-01 -7.72887e-01
9.52000e+02 -6.21000e-01 -5.64135e-01 -6.77865e-01 -7.36240e-01 -6.98335e-01 -7.74145e-01
9.60000e+02 -6.25720e-01 -5.63640e-01 -6.87799e-01 -7.37469e-01 -6.99550e-01 -7.75388e-01
9.68000e+02 -6.25814e-01 -5.70295e-01 -6.81333e-01 -7.38070e-01 -7.00015e-01 -7.76124e-01
9.76000e+02 -6.24493e-01 -5.66602e-01 -6.82385e-01 -7.38661e-01 -7.00473e-01 -7.76849e-01
9.84000e+02 -6.35886e-01 -5.77145e-01 -6.94628e-01 -7.39243e-01 -7.00924e-01 -7.77562e-01
9.92000e+02 -6.29549e-01 -5.66258e-01 -6.92840e-01 -7.39815e-01 -7.01367e-01 -7.78263e-01
1.00000e+03 -6.29973e-01 -5.77189e-01 -6.82756e-01 -7.40378e-01 -7.01803e-01 -7.78953e-01
1.00800e+03 -6.39644e-01 -5.94130e-01 -6.85159e-01 -7.43949e-01 -7.07248e-01 -7.80649e-01
1.01600e+03 -6.33630e-01 -5.76048e-01 -6.91213e-01 -7.45506e-01 -7.08595e-01 -7.82417e-01
1.02400e+03 -6.41240e-01 -5.81037e-01 -7.01443e-01 -7.46917e-01 -7.09790e-01 -7.84045e-01
1.03200e+03 -6.45827e-01 -5.85576e-01 -7.06079e-01 -7.48301e-01 -7.10940e-01 -7.85663e-01
1.04000e+03 -6.44567e-01 -5.87578e-01 -7.01557e-01 -7.49685e-01 -7.12091e-01 -7.87280e-01
1.04800e+03 -6.44615e-01 -5.83662e-01 -7.05569e-01 -7.51069e-01 -7.13241e-01 -7.88897e-01
1.05600e+03 -6.53973e-01 -6.04676e-01 -7.03269e-01 -7.55546e-01 -7.19732e-01 -7.91359e-01
1.06400e+03 -6.41507e-01 -5.78062e-01 -7.04952e-01 -7.57072e-01 -7.21011e-01 -7.93133e-01
1.07200e+03 -6.54170e-01 -5.98739e-01 -7.09602e-01 -7.58557e-01 -7.22332e-01 -7.94782e-01
1.08000e+03 -6.52300e-01 -5.91699e-01 -7.12900e-01 -7.60042e-01 -7.23652e-01 -7.96431e-01
1.08800e+03 -6.53608e-01 -5.95893e-01 -7.11322e-01 -7.61526e-01 -7.24973e-01 -7.98080e-01
1.09600e+03 -6.53885e-01 -5.99714e-01 -7.08056e-01 -7.62940e-01 -7.26303e-01 -7.99577e-01
1.10400e+03 -6.50731e-01 -5.86849e-01 -7.14612e-01 -7.64317e-01 -7.27576e-01 -8.01058e-01
1.11200e+03 -6.67920e-01 -6.12614e-01 -7.23226e-01 -7.65625e-01 -7.28839e-01 -8.02411e-01
1.12000e+03 -6.69337e-01 -6.14712e-01 -7.23961e-01 -7.66918e-01 -7.30067e-01 -8.03770e-01
1.12800e+03 -6.69881e-01 -6.13763e-01 -7.25998e-01 -7.68212e-01 -7.31295e-01 -8.05128e-01
1.13600e+03 -6.67579e-01 -6.07073e-01 -7.28084e-01 -7.69472e-01 -7.32528e-01 -8.06416e-01
1.14400e+03 -6.69207e-01 -6.08814e-01 -7.29601e-01 -7.70721e-01 -7.33762e-01 -8.07680e-01
1.15200e+03 -6.76517e-01 -6.19269e-01 -7.33765e-01 -7.71970e-01 -7.34996e-01 -8.08944e-01
1.16000e+03 -6.82117e-01 -6.25986e-01 -7.38248e-01 -7.73219e-01 -7.36229e-01 -8.10208e-01
1.16800e+03 -6.77238e-01 -6.18278e-01 -7.36197e-01 -7.75295e-01 -7.38517e-01 -8.12073e-01
1.17600e+03 -6.78197e-01 -6.26226e-01 -7.30168e-01 -7.77638e-01 -7.41995e-01 -8.13280e-01
1.18400e+03 -6.84527e-01 -6.29986e-01 -7.39068e-01 -7.78923e-01 -7.43281e-01 -8.14565e-01
1.19200e+03 -6.84518e-01 -6.26343e-01 -7.42694e-01 -7.80205e-01 -7.44560e-01 -8.15851e-01
1.20000e+03 -6.89207e-01 -6.32744e-01 -7.45670e-01 -7.81485e-01 -7.45832e-01 -8.17138e-01
1.20800e+03 -6.74203e-01 -6.07326e-01 -7.41080e-01 -7.82630e-01 -7.46715e-01 -8.18545e-01
1.21600e+03 -6.83828e-01 -6.28981e-01 -7.38674e-01 -7.83695e-01 -7.47629e-01 -8.19762e-01
1.22400e+03 -6.91226e-01 -6.34347e-01 -7.48106e-01 -7.84761e-01 -7.48542e-01 -8.20979e-01
1.23200e+03 -6.88996e-01 -6.30425e-01 -7.47568e-01 -7.86039e-01 -7.49376e-01 -8.22702e-01
1.24000e+03 -6.90613e-01 -6.35957e-01 -7.45270e-01 -7.87111e-01 -7.50287e-01 -8.23935e-01
1.24800e+03 -6.96898e-01 -6.41465e-01 -7.52331e-01 -7.88182e-01 -7.51197e-01 -8.25167e-01
1.25600e+03 -6.92947e-01 -6.37687e-01 -7.48207e-01 -7.89254e-01 -7.52108e-01 -8.26400e-01
1.26400e+03 -7.02985e-01 -6.47107e-01 -7.58862e-01 -7.90326e-01 -7.53019e-01 -8.27633e-01
1.27200e+03 -7.08648e-01 -6.58219e-01 -7.59077e-01 -7.91398e-01 -7.53930e-01 -8.28866e-01
1.28000e+03 -7.03590e-01 -6.48430e-01 -7.58751e-01 -7.92470e-01 -7.54841e-01 -8.30099e-01
1.28800e+03 -7.10268e-01 -6.56878e-01 -7.63658e-01 -7.93598e-01 -7.55727e-01 -8.31469e-01
1.29600e+03 -7.08839e-01 -6.52581e-01 -7.65098e-01 -7.94660e-01 -7.56617e-01 -8.32704e-01
1.30400e+03 -7.14773e-01 -6.61579e-01 -7.67967e-01 -7.96132e-01 -7.58296e-01 -8.33969e-01
1.31200e+03 -7.17609e-01 -6.64065e-01 -7.71153e-01 -7.97277e-01 -7.59380e-01 -8.35175e-01
1.32000e+03 -7.16844e-01 -6.61506e-01 -7.72181e-01 -7.99700e-01 -7.62138e-01 -8.37263e-01
1.32800e+03 -7.15317e-01 -6.57274e-01 -7.73360e-01 -8.00744e-01 -7.63123e-01 -8.38365e-01
1.33600e+03 -7.23447e-01 -6.73521e-01 -7.73373e-01 -8.01788e-01 -7.64109e-01 -8.39466e-01
1.34400e+03 -7.23927e-01 -6.70202e-01 -7.77652e-01 -8.03235e-01 -7.65981e-01 -8.40489e-01
1.35200e+03 -7.23808e-01 -6.66878e-01 -7.80737e-01 -8.04292e-01 -7.66995e-01 -8.41589e-01
1.36000e+03 -7.20300e-01 -6.65246e-01 -7.75354e-01 -8.05689e-01 -7.68743e-01 -8.42634e-01
1.36800e+03 -7.31262e-01 -6.79062e-01 -7.83461e-01 -8.06895e-01 -7.69710e-01 -8.44080e-01
1.37600e+03 -7.25878e-01 -6.68331e-01 -7.83425e-01 -8.07954e-01 -7.70722e-01 -8.45185e-01
1.38400e+03 -7.24949e-01 -6.71271e-01 -7.78627e-01 -8.09010e-01 -7.71731e-01 -8.46289e-01
1.39200e+03 -7.30791e-01 -6.80893e-01 -7.80689e-01 -8.10061e-01 -7.72731e-01 -8.47390e-01
1.40000e+03 -7.36159e-01 -6.85920e-01 -7.86398e-01 -8.11112e-01 -7.73732e-01 -8.48492e-01
1.40800e+03 -7.36855e-01 -6.84382e-01 -7.89327e-01 -8.12163e-01 -7.74733e-01 -8.49593e-01
1.41600e+03 -7.37793e-01 -6.81928e-01 -7.93657e-01 -8.13214e-01 -7.75733e-01 -8.50695e-01
1.42400e+03 -7.36069e-01 -6.77935e-01 -7.94204e-01 -8.14274e-01 -7.76731e-01 -8.51816e-01
1.43200e+03 -7.43476e-01 -6.92002e-01 -7.94951e-01 -8.15325e-01 -7.77732e-01 -8.52918e-01
1.44000e+03 -7.47481e-01 -6.98677e-01 -7.96286e-01 -8.16483e-01 -7.78983e-01 -8.53983e-01
1.44800e+03 -7.34969e-01 -6.75333e-01 -7.94606e-01 -8.17504e-01 -7.79955e-01 -8.55054e-01
1.45600e+03 -7.42953e-01 -6.92680e-01 -7.93226e-01 -8.18516e-01 -7.80922e-01 -8.56110e-01
1.46400e+03 -7.41095e-01 -6.85252e-01 -7.96939e-01 -8.19465e-01 -7.81886e-01 -8.57044e-01
1.47200e+03 -7.50495e-01 -6.95156e-01 -8.05834e-01 -8.20510e-01 -7.82864e-01 -8.58155e-01
1.48000e+03 -7.42973e-01 -6.79576e-01 -8.06369e-01 -8.21452e-01 -7.83829e-01 -8.59076e-01
1.48800e+03 -7.47202e-01 -6.89247e-01 -8.05157e-01 -8.23711e-01 -7.87277e-01 -8.60145e-01
1.49600e+03 -7.51941e-01 -6.98192e-01 -8.05689e-01 -8.24597e-01 -7.88244e-01 -8.60951e-01
1.50400e+03 -7.54832e-01 -7.01020e-01 -8.08643e-01 -8.25477e-01 -7.89197e-01 -8.61757e-01
1.51200e+03 -7.49377e-01 -7.00889e-01 -7.97865e-01 -8.26341e-01 -7.90138e-01 -8.62545e-01
1.52000e+03 -7.57288e-01 -7.05315e-01 -8.09262e-01 -8.27173e-01 -7.90951e-01 -8.63394e-01
1.52800e+03 -7.58649e-01 -7.06702e-01 -8.10597e-01 -8.27910e-01 -7.91793e-01 -8.64027e-01
1.53600e+03 -7.59723e-01 -7.06641e-01 -8.12806e-01 -8.28619e-01 -7.92627e-01 -8.64611e-01
1.54400e+03 -7.63630e-01 -7.13186e-01 -8.14074e-01 -8.29329e-01 -7.93462e-01 -8.65196e-01
1.55200e+03 -7.61403e-01 -7.09456e-01 -8.13349e-01 -8.30038e-01 -7.94296e-01 -8.65780e-01
1.56000e+03 -7.65339e-01 -7.15348e-01 -8.15330e-01 -8.30747e-01 -7.95131e-01 -8.66364e-01
1.56800e+03 -7.71216e-01 -7.23638e-01 -8.18794e-01 -8.31416e-01 -7.95965e-01 -8.66867e-01
1.57600e+03 -7.64178e-01 -7.09694e-01 -8.18662e-01 -8.32079e-01 -7.96799e-01 -8.67359e-01
1.58400e+03 -7.66172e-01 -7.10515e-01 -8.21828e-01 -8.32742e-01 -7.97634e-01 -8.67850e-01
1.59200e+03 -7.69922e-01 -7.17813e-01 -8.22032e-01 -8.33387e-01 -7.98461e-01 -8.68312e-01
1.60000e+03 -7.74143e-01 -7.25276e-01 -8.23010e-01 -8.34207e-01 -7.99602e-01 -8.68813e-01
1.60800e+03 -7.63054e-01 -7.00411e-01 -8.25697e-01 -8.34849e-01 -8.00433e-01 -8.69264e-01
1.61600e+03 -7.77789e-01 -7.30110e-01 -8.25467e-01 -8.35487e-01 -8.01264e-01 -8.69711e-01
1.62400e+03 -7.76523e-01 -7.28018e-01 -8.25029e-01 -8.36677e-01 -8.02943e-01 -8.70412e-01
1.63200e+03 -7.81427e-01 -7.34304e-01 -8.28549e-01 -8.37291e-01 -8.03803e-01 -8.70778e-01
1.64000e+03 -7.71048e-01 -7.17034e-01 -8.25062e-01 -8.37904e-01 -8.04664e-01 -8.71144e-01
1.64800e+03 -7.79474e-01 -7.26279e-01 -8.32669e-01 -8.38518e-01 -8.05525e-01 -8.71511e-01
1.65600e+03 -7.83877e-01 -7.36838e-01 -8.30916e-01 -8.39131e-01 -8.06385e-01 -8.71877e-01
1.66400e+03 -7.79592e-01 -7.29129e-01 -8.30055e-01 -8.39740e-01 -8.07243e-01 -8.72236e-01
1.67200e+03 -7.82256e-01 -7.36952e-01 -8.27560e-01 -8.40334e-01 -8.08092e-01 -8.72576e-01
1.68000e+03 -7.87779e-01 -7.40762e-01 -8.34795e-01 -8.41182e-01 -8.09266e-01 -8.73097e-01
1.68800e+03 -7.89702e-01 -7.42569e-01 -8.36834e-01 -8.41784e-01 -8.10125e-01 -8.73442e-01
1.69600e+03 -7.89543e-01 -7.43476e-01 -8.35611e-01 -8.42386e-01 -8.10984e-01 -8.73787e-01
1.70400e+03 -7.85237e-01 -7.36019e-01 -8.34455e-01 -8.42988e-01 -8.11843e-01 -8.74132e-01
1.71200e+03 -7.83554e-01 -7.31742e-01 -8.35365e-01 -8.44484e-01 -8.13480e-01 -8.75487e-01
1.72000e+03 -7.89258e-01 -7.40539e-01 -8.37977e-01 -8.45189e-01 -8.14377e-01 -8.76001e-01
1.72800e+03 -7.90292e-01 -7.42499e-01 -8.38085e-01 -8.45822e-01 -8.15261e-01 -8.76383e-01
1.73600e+03 -7.91247e-01 -7.46205e-01 -8.36289e-01 -8.46455e-01 -8.16145e-01 -8.76764e-01
1.74400e+03 -7.93970e-01 -7.48121e-01 -8.39820e-01 -8.47362e-01 -8.17166e-01 -8.77559e-01
1.75200e+03 -7.94090e-01 -7.46033e-01 -8.42147e-01 -8.47962e-01 -8.18060e-01 -8.77864e-01
1.76000e+03 -7.97514e-01 -7.54707e-01 -8.40320e-01 -8.48547e-01 -8.18956e-01 -8.78138e-01
1.76800e+03 -7.99865e-01 -7.56602e-01 -8.43128e-01 -8.49130e-01 -8.19853e-01 -8.78407e-01
1.77600e+03 -7.95449e-01 -7.47517e-01 -8.43382e-01 -8.49713e-01 -8.20750e-01 -8.78676e-01
1.78400e+03 -7.98998e-01 -7.53749e-01 -8.44247e-01 -8.50296e-01 -8.21647e-01 -8.78945e-01
1.79200e+03 -8.00926e-01 -7.56267e-01 -8.45585e-01 -8.50879e-01 -8.22543e-01 -8.79214e-01
1.80000e+03 -7.97649e-01 -7.50553e-01 -8.44745e-01 -8.51462e-01 -8.23440e-01 -8.79483e-01
1.80800e+03 -7.99577e-01 -7.49814e-01 -8.49339e-01 -8.52043e-01 -8.24334e-01 -8.79753e-01
1.81600e+03 -8.03266e-01 -7.59823e-01 -8.46710e-01 -8.52625e-01 -8.25228e-01 -8.80022e-01
1.82400e+03 -8.02881e-01 -7.59094e-01 -8.46667e-01 -8.53206e-01 -8.26121e-01 -8.80292e-01
1.83200e+03 -8.01141e-01 -7.54745e-01 -8.47537e-01 -8.53788e-01 -8.27014e-01 -8.80561e-01
1.84000e+03 -8.05106e-01 -7.60901e-01 -8.49312e-01 -8.54369e-01 -8.27908e-01 -8.80831e-01
1.84800e+03 -8.06731e-01 -7.62626e-01 -8.50837e-01 -8.54951e-01 -8.28801e-01 -8.81100e-01
1.85600e+03 -8.02764e-01 -7.57430e-01 -8.48097e-01 -8.55535e-01 -8.29696e-01 -8.81373e-01
1.86400e+03 -7.98203e-01 -7.49307e-01 -8.47100e-01 -8.56105e-01 -8.30592e-01 -8.81618e-01
1.87200e+03 -8.10027e-01 -7.67722e-01 -8.52333e-01 -8.56668e-01 -8.31477e-01 -8.81859e-01
1.88000e+03 -8.09975e-01 -7.64789e-01 -8.55161e-01 -8.57239e-01 -8.32337e-01 -8.82141e-01
1.88800e+03 -8.10657e-01 -7.67066e-01 -8.54248e-01 -8.57778e-01 -8.33195e-01 -8.82362e-01
1.89600e+03 -8.07188e-01 -7.62754e-01 -8.51621e-01 -8.58451e-01 -8.34106e-01 -8.82796e-01
1.90400e+03 -8.10494e-01 -7.67274e-01 -8.53715e-01 -8.59008e-01 -8.34969e-01 -8.83048e-01
1.91200e+03 -8.12217e-01 -7.70910e-01 -8.53523e-01 -8.59552e-01 -8.35829e-01 -8.83276e-01
1.92000e+03 -8.16763e-01 -7.75592e-01 -8.57935e-01 -8.60115e-01 -8.36680e-01 -8.83551e-01
1.92800e+03 -8.11688e-01 -7.66424e-01 -8.56951e-01 -8.60689e-01 -8.37488e-01 -8.83889e-01
1.93600e+03 -8.08456e-01 -7.66486e-01 -8.50426e-01 -8.61206e-01 -8.38284e-01 -8.84127e-01
1.94400e+03 -8.18561e-01 -7.77881e-01 -8.59241e-01 -8.61714e-01 -8.39061e-01 -8.84366e-01
1.95200e+03 -8.17657e-01 -7.77737e-01 -8.57576e-01 -8.62194e-01 -8.39781e-01 -8.84607e-01
1.96000e+03 -8.19559e-01 -7.78884e-01 -8.60235e-01 -8.62653e-01 -8.40486e-01 -8.84821e-01
1.96800e+03 -8.13055e-01 -7.69372e-01 -8.56738e-01 -8.63129e-01 -8.41193e-01 -8.85065e-01
1.97600e+03 -8.18678e-01 -7.75492e-01 -8.61864e-01 -8.63584e-01 -8.41892e-01 -8.85276e-01
1.98400e+03 -8.16595e-01 -7.73411e-01 -8.59779e-01 -8.64039e-01 -8.42590e-01 -8.85487e-01
1.99200e+03 -8.21061e-01 -7.81751e-01 -8.60371e-01 -8.64936e-01 -8.43419e-01 -8.86452e-01
2.00000e+03 -8.21930e-01 -7.83632e-01 -8.60228e-01 -8.65405e-01 -8.44122e-01 -8.86687e-01
2.00800e+03 -8.22847e-01 -7.81595e-01 -8.64099e-01 -8.65874e-01 -8.44825e-01 -8.86922e-01
2.01600e+03 -8.25244e-01 -7.86159e-01 -8.64329e-01 -8.66290e-01 -8.45418e-01 -8.87161e-01
2.02400e+03 -8.24994e-01 -7.87098e-01 -8.62890e-01 -8.66699e-01 -8.45997e-01 -8.87401e-01
2.03200e+03 -8.25167e-01 -7.83169e-01 -8.67166e-01 -8.67108e-01 -8.46576e-01 -8.87640e-01
2.04000e+03 -8.25937e-01 -7.87930e-01 -8.63944e-01 -8.67517e-01 -8.47155e-01 -8.87880e-01
2.04800e+03 -8.29291e-01 -7.93439e-01 -8.65142e-01 -8.68144e-01 -8.48258e-01 -8.88030e-01
2.05600e+03 -8.25788e-01 -7.85217e-01 -8.66360e-01 -8.68559e-01 -8.48852e-01 -8.88267e-01
2.06400e+03 -8.27809e-01 -7.90302e-01 -8.65317e-01 -8.68941e-01 -8.49319e-01 -8.88564e-01
2.07200e+03 -8.25869e-01 -7.86573e-01 -8.65165e-01 -8.69258e-01 -8.49745e-01 -8.88772e-01
2.08000e+03 -8.29837e-01 -7.92757e-01 -8.66916e-01 -8.69575e-01 -8.50171e-01 -8.88980e-01
2.08800e+03 -8.28610e-01 -7.89519e-01 -8.67700e-01 -8.69907e-01 -8.50603e-01 -8.89211e-01
2.09600e+03 -8.31300e-01 -7.95357e-01 -8.67243e-01 -8.70224e-01 -8.51029e-01 -8.89420e-01
2.10400e+03 -8.32177e-01 -7.96032e-01 -8.68321e-01 -8.70542e-01 -8.51456e-01 -8.89628e-01
2.11200e+03 -8.24144e-01 -7.79936e-01 -8.68352e-01 -8.70858e-01 -8.51882e-01 -8.89834e-01
2.12000e+03 -8.34227e-01 -7.98116e-01 -8.70337e-01 -8.71174e-01 -8.52309e-01 -8.90040e-01
2.12800e+03 -8.30375e-01 -7.93061e-01 -8.67689e-01 -8.71491e-01 -8.52736e-01 -8.90245e-01
2.13600e+03 -8.33409e-01 -7.96370e-01 -8.70448e-01 -8.71807e-01 -8.53163e-01 -8.90451e-01
2.14400e+03 -8.34581e-01 -7.97912e-01 -8.71251e-01 -8.72123e-01 -8.53590e-01 -8.90657e-01
2.15200e+03 -8.35304e-01 -7.98108e-01 -8.72499e-01 -8.72440e-01 -8.54017e-01 -8.90862e-01
2.16000e+03 -8.34613e-01 -7.99325e-01 -8.69900e-01 -8.72756e-01 -8.54444e-01 -8.91068e-01
2.16800e+03 -8.36893e-01 -8.01335e-01 -8.72451e-01 -8.73056e-01 -8.54850e-01 -8.91262e-01
2.17600e+03 -8.37808e-01 -8.02319e-01 -8.73298e-01 -8.73338e-01 -8.55226e-01 -8.91449e-01
2.18400e+03 -8.37783e-01 -8.01896e-01 -8.73670e-01 -8.73594e-01 -8.55550e-01 -8.91639e-01
2.19200e+03 -8.40076e-01 -8.05565e-01 -8.74588e-01 -8.74289e-01 -8.55934e-01 -8.92644e-01
2.20000e+03 -8.38607e-01 -8.02237e-01 -8.74977e-01 -8.74559e-01 -8.56260e-01 -8.92859e-01
2.20800e+03 -8.40504e-01 -8.05730e-01 -8.75278e-01 -8.74829e-01 -8.56586e-01 -8.93072e-01
2.21600e+03 -8.39018e-01 -8.05638e-01 -8.72398e-01 -8.75096e-01 -8.56912e-01 -8.93280e-01
2.22400e+03 -8.41615e-01 -8.06678e-01 -8.76553e-01 -8.75364e-01 -8.57239e-01 -8.93489e-01
2.23200e+03 -8.40996e-01 -8.07871e-01 -8.74122e-01 -8.75732e-01 -8.57572e-01 -8.93893e-01
2.24000e+03 -8.42849e-01 -8.06753e-01 -8.78944e-01 -8.75996e-01 -8.57901e-01 -8.94092e-01
2.24800e+03 -8.35550e-01 -7.95426e-01 -8.75675e-01 -8.76452e-01 -8.58633e-01 -8.94271e-01
2.25600e+03 -8.42532e-01 -8.05941e-01 -8.79122e-01 -8.76722e-01 -8.58975e-01 -8.94469e-01
2.26400e+03 -8.44244e-01 -8.09789e-01 -8.78700e-01 -8.76992e-01 -8.59317e-01 -8.94668e-01
2.27200e+03 -8.43876e-01 -8.10099e-01 -8.77653e-01 -8.77263e-01 -8.59659e-01 -8.94867e-01
2.28000e+03 -8.44320e-01 -8.11610e-01 -8.77030e-01 -8.77533e-01 -8.60001e-01 -8.95065e-01
2.28800e+03 -8.43771e-01 -8.10106e-01 -8.77436e-01 -8.77802e-01 -8.60343e-01 -8.95262e-01
2.29600e+03 -8.43603e-01 -8.09767e-01 -8.77438e-01 -8.78071e-01 -8.60685e-01 -8.95456e-01
2.30400e+03 -8.47450e-01 -8.15377e-01 -8.79523e-01 -8.78333e-01 -8.61016e-01 -8.95650e-01
2.31200e+03 -8.49027e-01 -8.17853e-01 -8.80200e-01 -8.78588e-01 -8.61332e-01 -8.95843e-01
2.32000e+03 -8.47372e-01 -8.14080e-01 -8.80663e-01 -8.78835e-01 -8.61637e-01 -8.96032e-01
2.32800e+03 -8.48907e-01 -8.17386e-01 -8.80428e-01 -8.79042e-01 -8.61891e-01 -8.96193e-01
2.33600e+03 -8.48425e-01 -8.17254e-01 -8.79595e-01 -8.79249e-01 -8.62145e-01 -8.96353e-01
2.34400e+03 -8.49102e-01 -8.17615e-01 -8.80588e-01 -8.79448e-01 -8.62382e-01 -8.96515e-01
2.35200e+03 -8.46827e-01 -8.12976e-01 -8.80678e-01 -8.79643e-01 -8.62608e-01 -8.96678e-01
2.36000e+03 -8.47042e-01 -8.14977e-01 -8.79107e-01 -8.79836e-01 -8.62831e-01 -8.96841e-01
2.36800e+03 -8.49908e-01 -8.17843e-01 -8.81974e-01 -8.80017e-01 -8.63034e-01 -8.97000e-01
2.37600e+03 -8.50569e-01 -8.20700e-01 -8.80438e-01 -8.80196e-01 -8.63237e-01 -8.97154e-01
2.38400e+03 -8.51899e-01 -8.20603e-01 -8.83195e-01 -8.80374e-01 -8.63441e-01 -8.97308e-01
2.39200e+03 -8.52319e-01 -8.22543e-01 -8.82096e-01 -8.80609e-01 -8.63646e-01 -8.97573e-01
2.40000e+03 -8.49369e-01 -8.18405e-01 -8.80332e-01 -8.80790e-01 -8.63850e-01 -8.97730e-01
2.40800e+03 -8.51322e-01 -8.21364e-01 -8.81280e-01 -8.80970e-01 -8.64053e-01 -8.97887e-01
2.41600e+03 -8.54434e-01 -8.23991e-01 -8.84877e-01 -8.81150e-01 -8.64257e-01 -8.98044e-01
2.42400e+03 -8.53589e-01 -8.22986e-01 -8.84192e-01 -8.81342e-01 -8.64468e-01 -8.98217e-01
2.43200e+03 -8.52888e-01 -8.23762e-01 -8.82013e-01 -8.81523e-01 -8.64672e-01 -8.98374e-01
2.44000e+03 -8.53848e-01 -8.24443e-01 -8.83253e-01 -8.81703e-01 -8.64876e-01 -8.98531e-01
2.44800e+03 -8.52949e-01 -8.23509e-01 -8.82390e-01 -8.81880e-01 -8.65072e-01 -8.98688e-01
2.45600e+03 -8.54133e-01 -8.25316e-01 -8.82949e-01 -8.82058e-01 -8.65267e-01 -8.98848e-01
2.46400e+03 -8.55571e-01 -8.27095e-01 -8.84046e-01 -8.82262e-01 -8.65466e-01 -8.99058e-01
2.47200e+03 -8.56414e-01 -8.26835e-01 -8.85993e-01 -8.82440e-01 -8.65661e-01 -8.99219e-01
2.48000e+03 -8.55846e-01 -8.27501e-01 -8.84190e-01 -8.82784e-01 -8.65854e-01 -8.99715e-01
2.48800e+03 -8.56198e-01 -8.26998e-01 -8.85398e-01 -8.82953e-01 -8.66029e-01 -8.99878e-01
2.49600e+03 -8.58275e-01 -8.29004e-01 -8.87545e-01 -8.83299e-01 -8.66137e-01 -9.00461e-01
2.50400e+03 -8.57635e-01 -8.28032e-01 -8.87238e-01 -8.83443e-01 -8.66253e-01 -9.00633e-01
2.51200e+03 -8.58404e-01 -8.29575e-01 -8.87233e-01 -8.83587e-01 -8.66368e-01 -9.00806e-01
2.52000e+03 -8.57149e-01 -8.28823e-01 -8.85475e-01 -8.83731e-01 -8.66484e-01 -9.00979e-01
2.52800e+03 -8.59855e-01 -8.30604e-01 -8.89106e-01 -8.83873e-01 -8.66600e-01 -9.01145e-01
2.53600e+03 -8.58303e-01 -8.30608e-01 -8.85998e-01 -8.84014e-01 -8.66717e-01 -9.01312e-01
2.54400e+03 -8.60315e-01 -8.32682e-01 -8.87947e-01 -8.84156e-01 -8.66833e-01 -9.01478e-01
2.55200e+03 -8.56525e-01 -8.27811e-01 -8.85238e-01 -8.84427e-01 -8.66954e-01 -9.01901e-01
2.56000e+03 -8.56406e-01 -8.27500e-01 -8.85311e-01 -8.84573e-01 -8.67071e-01 -9.02075e-01
2.56800e+03 -8.61140e-01 -8.33664e-01 -8.88615e-01 -8.84719e-01 -8.67187e-01 -9.02250e-01
2.57600e+03 -8.62168e-01 -8.33819e-01 -8.90517e-01 -8.84869e-01 -8.67307e-01 -9.02430e-01
2.58400e+03 -8.61969e-01 -8.34303e-01 -8.89634e-01 -8.85015e-01 -8.67424e-01 -9.02605e-01
2.59200e+03 -8.62111e-01 -8.34233e-01 -8.89989e-01 -8.85163e-01 -8.67543e-01 -9.02783e-01
2.60000e+03 -8.50396e-01 -8.15376e-01 -8.85415e-01 -8.85308e-01 -8.67659e-01 -9.02958e-01
2.60800e+03 -8.62367e-01 -8.36335e-01 -8.88398e-01 -8.85643e-01 -8.68216e-01 -9.03070e-01
2.61600e+03 -8.63624e-01 -8.37214e-01 -8.90034e-01 -8.85789e-01 -8.68337e-01 -9.03241e-01
2.62400e+03 -8.63650e-01 -8.37739e-01 -8.89560e-01 -8.85933e-01 -8.68455e-01 -9.03412e-01
2.63200e+03 -8.64915e-01 -8.37792e-01 -8.92037e-01 -8.86387e-01 -8.69297e-01 -9.03477e-01
2.64000e+03 -8.63256e-01 -8.37613e-01 -8.88899e-01 -8.86526e-01 -8.69415e-01 -9.03637e-01
2.64800e+03 -8.64683e-01 -8.38716e-01 -8.90650e-01 -8.86665e-01 -8.69533e-01 -9.03798e-01
2.65600e+03 -8.66448e-01 -8.40893e-01 -8.92002e-01 -8.86804e-01 -8.69650e-01 -9.03958e-01
2.66400e+03 -8.65398e-01 -8.38314e-01 -8.92482e-01 -8.86943e-01 -8.69768e-01 -9.04118e-01
2.67200e+03 -8.66000e-01 -8.41610e-01 -8.90390e-01 -8.87082e-01 -8.69886e-01 -9.04278e-01
2.68000e+03 -8.67832e-01 -8.43048e-01 -8.92616e-01 -8.87238e-01 -8.70001e-01 -9.04475e-01
2.68800e+03 -8.67174e-01 -8.39985e-01 -8.94363e-01 -8.87436e-01 -8.70260e-01 -9.04612e-01
2.69600e+03 -8.67070e-01 -8.41438e-01 -8.92701e-01 -8.87576e-01 -8.70377e-01 -9.04774e-01
2.70400e+03 -8.67749e-01 -8.43377e-01 -8.92121e-01 -8.87709e-01 -8.70489e-01 -9.04929e-01
2.71200e+03 -8.66848e-01 -8.38725e-01 -8.94972e-01 -8.88168e-01 -8.71337e-01 -9.05000e-01
2.72000e+03 -8.68487e-01 -8.45115e-01 -8.91859e-01 -8.88285e-01 -8.71449e-01 -9.05121e-01
2.72800e+03 -8.66875e-01 -8.38457e-01 -8.95294e-01 -8.88398e-01 -8.71559e-01 -9.05237e-01
2.73600e+03 -8.68718e-01 -8.42652e-01 -8.94785e-01 -8.88511e-01 -8.71670e-01 -9.05353e-01
2.74400e+03 -8.69884e-01 -8.44960e-01 -8.94807e-01 -8.88635e-01 -8.71793e-01 -9.05477e-01
2.75200e+03 -8.66565e-01 -8.41861e-01 -8.91270e-01 -8.88740e-01 -8.71899e-01 -9.05580e-01
2.76000e+03 -8.67511e-01 -8.43602e-01 -8.91419e-01 -8.88845e-01 -8.72006e-01 -9.05684e-01
2.76800e+03 -8.68453e-01 -8.42523e-01 -8.94382e-01 -8.88950e-01 -8.72112e-01 -9.05787e-01
2.77600e+03 -8.69587e-01 -8.46554e-01 -8.92620e-01 -8.89055e-01 -8.72219e-01 -9.05891e-01
2.78400e+03 -8.71442e-01 -8.47654e-01 -8.95231e-01 -8.89160e-01 -8.72325e-01 -9.05995e-01
2.79200e+03 -8.70706e-01 -8.46330e-01 -8.95082e-01 -8.89265e-01 -8.72432e-01 -9.06098e-01
2.80000e+03 -8.70619e-01 -8.44940e-01 -8.96298e-01 -8.89370e-01 -8.72539e-01 -9.06202e-01
2.80800e+03 -8.71806e-01 -8.47575e-01 -8.96038e-01 -8.89475e-01 -8.72645e-01 -9.06305e-01
2.81600e+03 -8.71034e-01 -8.48678e-01 -8.93390e-01 -8.89580e-01 -8.72752e-01 -9.06409e-01
2.82400e+03 -8.72600e-01 -8.49799e-01 -8.95400e-01 -8.89685e-01 -8.72858e-01 -9.06513e-01
2.83200e+03 -8.70252e-01 -8.47534e-01 -8.92969e-01 -8.89790e-01 -8.72965e-01 -9.06616e-01
2.84000e+03 -8.71238e-01 -8.49043e-01 -8.93432e-01 -8.89904e-01 -8.73075e-01 -9.06733e-01
2.84800e+03 -8.73049e-01 -8.50951e-01 -8.95146e-01 -8.90137e-01 -8.73166e-01 -9.07108e-01
2.85600e+03 -8.72428e-01 -8.48512e-01 -8.96343e-01 -8.90359e-01 -8.73394e-01 -9.07324e-01
2.86400e+03 -8.74183e-01 -8.52717e-01 -8.95648e-01 -8.90504e-01 -8.73575e-01 -9.07433e-01
2.87200e+03 -8.74630e-01 -8.50723e-01 -8.98537e-01 -8.90677e-01 -8.73795e-01 -9.07559e-01
2.88000e+03 -8.75517e-01 -8.53497e-01 -8.97537e-01 -8.90899e-01 -8.73883e-01 -9.07914e-01
2.88800e+03 -8.74121e-01 -8.50945e-01 -8.97297e-01 -8.91057e-01 -8.74084e-01 -9.08030e-01
2.89600e+03 -8.75591e-01 -8.53853e-01 -8.97328e-01 -8.91181e-01 -8.74214e-01 -9.08149e-01
2.90400e+03 -8.75323e-01 -8.54161e-01 -8.96484e-01 -8.91308e-01 -8.74353e-01 -9.08262e-01
2.91200e+03 -8.75464e-01 -8.54126e-01 -8.96803e-01 -8.91423e-01 -8.74470e-01 -9.08377e-01
2.92000e+03 -8.74944e-01 -8.52795e-01 -8.97092e-01 -8.91539e-01 -8.74587e-01 -9.08491e-01
2.92800e+03 -8.75004e-01 -8.54119e-01 -8.95889e-01 -8.91660e-01 -8.74712e-01 -9.08608e-01
2.93600e+03 -8.74561e-01 -8.53739e-01 -8.95384e-01 -8.91773e-01 -8.74829e-01 -9.08718e-01
2.94400e+03 -8.76448e-01 -8.54484e-01 -8.98411e-01 -8.91893e-01 -8.74953e-01 -9.08834e-01
2.95200e+03 -8.76370e-01 -8.54612e-01 -8.98128e-01 -8.92007e-01 -8.75070e-01 -9.08944e-01
2.96000e+03 -8.76376e-01 -8.56424e-01 -8.96328e-01 -8.92120e-01 -8.75187e-01 -9.09054e-01
2.96800e+03 -8.77856e-01 -8.56308e-01 -8.99404e-01 -8.92285e-01 -8.75410e-01 -9.09159e-01
2.97600e+03 -8.78251e-01 -8.57887e-01 -8.98614e-01 -8.92399e-01 -8.75530e-01 -9.09268e-01
2.98400e+03 -8.76085e-01 -8.56140e-01 -8.96030e-01 -8.92513e-01 -8.75650e-01 -9.09377e-01
2.99200e+03 -8.77721e-01 -8.56828e-01 -8.98613e-01 -8.92628e-01 -8.75770e-01 -9.09486e-01
3.00000e+03 -8.78078e-01 -8.56419e-01 -8.99736e-01 -8.92731e-01 -8.75889e-01 -9.09573e-01
3.00800e+03 -8.77894e-01 -8.58045e-01 -8.97744e-01 -8.92831e-01 -8.76005e-01 -9.09658e-01
3.01600e+03 -8.77697e-01 -8.55134e-01 -9.00261e-01 -8.92948e-01 -8.76155e-01 -9.09740e-01
3.02400e+03 -8.74282e-01 -8.52493e-01 -8.96070e-01 -8.93091e-01 -8.76364e-01 -9.09818e-01
3.03200e+03 -8.79362e-01 -8.58178e-01 -9.00547e-01 -8.93193e-01 -8.76484e-01 -9.09902e-01
3.04000e+03 -8.79556e-01 -8.60510e-01 -8.98602e-01 -8.93322e-01 -8.76646e-01 -9.09997e-01
3.04800e+03 -8.79671e-01 -8.61115e-01 -8.98227e-01 -8.93562e-01 -8.77060e-01 -9.10063e-01
3.05600e+03 -8.80217e-01 -8.60121e-01 -9.00314e-01 -8.93663e-01 -8.77175e-01 -9.10150e-01
3.06400e+03 -8.80968e-01 -8.60640e-01 -9.01296e-01 -8.93762e-01 -8.77288e-01 -9.10235e-01
3.07200e+03 -8.80700e-01 -8.60245e-01 -9.01154e-01 -8.93861e-01 -8.77402e-01 -9.10320e-01
3.08000e+03 -8.80729e-01 -8.59373e-01 -9.02085e-01 -8.94037e-01 -8.77490e-01 -9.10584e-01
3.08800e+03 -8.79462e-01 -8.60810e-01 -8.98114e-01 -8.94138e-01 -8.77603e-01 -9.10673e-01
3.09600e+03 -8.80216e-01 -8.60963e-01 -8.99469e-01 -8.94250e-01 -8.77738e-01 -9.10762e-01
3.10400e+03 -8.81695e-01 -8.62087e-01 -9.01304e-01 -8.94351e-01 -8.77851e-01 -9.10851e-01
3.11200e+03 -8.79363e-01 -8.60727e-01 -8.97998e-01 -8.94452e-01 -8.77964e-01 -9.10940e-01
3.12000e+03 -8.73592e-01 -8.48231e-01 -8.98954e-01 -8.94553e-01 -8.78077e-01 -9.11030e-01
3.12800e+03 -8.82188e-01 -8.63490e-01 -9.00886e-01 -8.94654e-01 -8.78190e-01 -9.11119e-01
3.13600e+03 -8.82556e-01 -8.63023e-01 -9.02090e-01 -8.94758e-01 -8.78306e-01 -9.11210e-01
3.14400e+03 -8.82079e-01 -8.63988e-01 -9.00169e-01 -8.94859e-01 -8.78419e-01 -9.11299e-01
3.15200e+03 -8.81332e-01 -8.62701e-01 -8.99962e-01 -8.94960e-01 -8.78532e-01 -9.11389e-01
3.16000e+03 -8.80924e-01 -8.63154e-01 -8.98694e-01 -8.95061e-01 -8.78645e-01 -9.11478e-01
3.16800e+03 -8.82929e-01 -8.64456e-01 -9.01402e-01 -8.95163e-01 -8.78758e-01 -9.11568e-01
3.17600e+03 -8.83576e-01 -8.64912e-01 -9.02241e-01 -8.95264e-01 -8.78871e-01 -9.11657e-01
3.18400e+03 -8.83238e-01 -8.64964e-01 -9.01512e-01 -8.95365e-01 -8.78984e-01 -9.11746e-01
3.19200e+03 -8.83913e-01 -8.65824e-01 -9.02003e-01 -8.95460e-01 -8.79096e-01 -9.11823e-01
3.20000e+03 -8.84405e-01 -8.66196e-01 -9.02615e-01 -8.95551e-01 -8.79212e-01 -9.11890e-01
3.20800e+03 -8.83704e-01 -8.64757e-01 -9.02651e-01 -8.95639e-01 -8.79323e-01 -9.11954e-01
3.21600e+03 -8.83628e-01 -8.64889e-01 -9.02367e-01 -8.95929e-01 -8.79855e-01 -9.12002e-01
3.22400e+03 -8.84266e-01 -8.67393e-01 -9.01140e-01 -8.96023e-01 -8.79980e-01 -9.12066e-01
3.23200e+03 -8.84840e-01 -8.67459e-01 -9.02221e-01 -8.96116e-01 -8.80104e-01 -9.12129e-01
3.24000e+03 -8.85114e-01 -8.67205e-01 -9.03023e-01 -8.96207e-01 -8.80229e-01 -9.12186e-01
3.24800e+03 -8.84817e-01 -8.67399e-01 -9.02236e-01 -8.96295e-01 -8.80347e-01 -9.12243e-01
3.25600e+03 -8.85182e-01 -8.67628e-01 -9.02736e-01 -8.96380e-01 -8.80459e-01 -9.12300e-01
3.26400e+03 -8.75852e-01 -8.44482e-01 -9.07221e-01 -8.96464e-01 -8.80571e-01 -9.12358e-01
3.27200e+03 -8.85038e-01 -8.67237e-01 -9.02839e-01 -8.96549e-01 -8.80683e-01 -9.12415e-01
3.28000e+03 -8.85717e-01 -8.68102e-01 -9.03333e-01 -8.96637e-01 -8.80801e-01 -9.12472e-01
3.28800e+03 -8.85295e-01 -8.67716e-01 -9.02875e-01 -8.96722e-01 -8.80914e-01 -9.12530e-01
3.29600e+03 -8.86196e-01 -8.68546e-01 -9.03846e-01 -8.96806e-01 -8.81026e-01 -9.12587e-01
3.30400e+03 -8.86358e-01 -8.69145e-01 -9.03572e-01 -8.96891e-01 -8.81138e-01 -9.12645e-01
3.31200e+03 -8.86378e-01 -8.69571e-01 -9.03185e-01 -8.96976e-01 -8.81250e-01 -9.12702e-01
3.32000e+03 -8.86870e-01 -8.69068e-01 -9.04671e-01 -8.97075e-01 -8.81391e-01 -9.12759e-01
3.32800e+03 -8.86722e-01 -8.69678e-01 -9.03767e-01 -8.97263e-01 -8.81711e-01 -9.12814e-01
3.33600e+03 -8.86949e-01 -8.70168e-01 -9.03730e-01 -8.97351e-01 -8.81831e-01 -9.12871e-01
3.34400e+03 -8.86794e-01 -8.69645e-01 -9.03942e-01 -8.97440e-01 -8.81950e-01 -9.12929e-01
3.35200e+03 -8.87856e-01 -8.70958e-01 -9.04753e-01 -8.97528e-01 -8.82070e-01 -9.12986e-01
3.36000e+03 -8.87875e-01 -8.70604e-01 -9.05147e-01 -8.97621e-01 -8.82188e-01 -9.13054e-01
3.36800e+03 -8.88183e-01 -8.70741e-01 -9.05625e-01 -8.97734e-01 -8.82298e-01 -9.13169e-01
3.37600e+03 -8.87923e-01 -8.70337e-01 -9.05510e-01 -8.97823e-01 -8.82418e-01 -9.13228e-01
3.38400e+03 -8.87627e-01 -8.70363e-01 -9.04892e-01 -8.97984e-01 -8.82510e-01 -9.13458e-01
3.39200e+03 -8.88725e-01 -8.71796e-01 -9.05653e-01 -8.98076e-01 -8.82629e-01 -9.13523e-01
3.40000e+03 -8.89232e-01 -8.72447e-01 -9.06018e-01 -8.98166e-01 -8.82748e-01 -9.13584e-01
3.40800e+03 -8.88907e-01 -8.71825e-01 -9.05989e-01 -8.98256e-01 -8.82866e-01 -9.13646e-01
3.41600e+03 -8.89102e-01 -8.72668e-01 -9.05536e-01 -8.98346e-01 -8.82984e-01 -9.13707e-01
3.42400e+03 -8.89632e-01 -8.73192e-01 -9.06072e-01 -8.98435e-01 -8.83103e-01 -9.13768e-01
3.43200e+03 -8.89684e-01 -8.73032e-01 -9.06337e-01 -8.98538e-01 -8.83216e-01 -9.13861e-01
3.44000e+03 -8.89222e-01 -8.73961e-01 -9.04484e-01 -8.98628e-01 -8.83334e-01 -9.13923e-01
3.44800e+03 -8.90117e-01 -8.73706e-01 -9.06528e-01 -8.98742e-01 -8.83500e-01 -9.13985e-01
3.45600e+03 -8.89741e-01 -8.74149e-01 -9.05333e-01 -8.98833e-01 -8.83619e-01 -9.14047e-01
3.46400e+03 -8.89969e-01 -8.73718e-01 -9.06221e-01 -8.98923e-01 -8.83739e-01 -9.14108e-01
3.47200e+03 -8.90819e-01 -8.74896e-01 -9.06741e-01 -8.99013e-01 -8.83858e-01 -9.14168e-01
3.48000e+03 -8.90390e-01 -8.74401e-01 -9.06379e-01 -8.99102e-01 -8.83977e-01 -9.14227e-01
3.48800e+03 -8.90791e-01 -8.74778e-01 -9.06804e-01 -8.99186e-01 -8.84097e-01 -9.14276e-01
3.49600e+03 -8.91163e-01 -8.75365e-01 -9.06962e-01 -8.99270e-01 -8.84216e-01 -9.14324e-01
3.50400e+03 -8.91028e-01 -8.75172e-01 -9.06884e-01 -8.99348e-01 -8.84336e-01 -9.14359e-01
3.51200e+03 -8.90967e-01 -8.75594e-01 -9.06340e-01 -8.99425e-01 -8.84455e-01 -9.14395e-01
3.52000e+03 -8.91874e-01 -8.76312e-01 -9.07436e-01 -8.99552e-01 -8.84672e-01 -9.14432e-01
3.52800e+03 -8.91475e-01 -8.75731e-01 -9.07220e-01 -8.99631e-01 -8.84795e-01 -9.14468e-01
3.53600e+03 -8.91316e-01 -8.76694e-01 -9.05938e-01 -8.99711e-01 -8.84918e-01 -9.14504e-01
3.54400e+03 -8.91940e-01 -8.76624e-01 -9.07256e-01 -8.99821e-01 -8.85029e-01 -9.14614e-01
3.55200e+03 -8.92105e-01 -8.76324e-01 -9.07885e-01 -8.99948e-01 -8.85133e-01 -9.14762e-01
3.56000e+03 -8.92139e-01 -8.77377e-01 -9.06901e-01 -9.00026e-01 -8.85256e-01 -9.14796e-01
3.56800e+03 -8.92727e-01 -8.77417e-01 -9.08036e-01 -9.00104e-01 -8.85378e-01 -9.14830e-01
3.57600e+03 -8.92542e-01 -8.76885e-01 -9.08200e-01 -9.00186e-01 -8.85508e-01 -9.14864e-01
3.58400e+03 -8.92589e-01 -8.77609e-01 -9.07569e-01 -9.00264e-01 -8.85630e-01 -9.14897e-01
3.59200e+03 -8.92953e-01 -8.77450e-01 -9.08455e-01 -9.00341e-01 -8.85752e-01 -9.14930e-01
3.60000e+03 -8.93182e-01 -8.78251e-01 -9.08114e-01 -9.00418e-01 -8.85873e-01 -9.14963e-01
3.60800e+03 -8.93454e-01 -8.78899e-01 -9.08010e-01 -9.00494e-01 -8.85992e-01 -9.14997e-01
3.61600e+03 -8.93556e-01 -8.79313e-01 -9.07798e-01 -9.00569e-01 -8.86106e-01 -9.15032e-01
3.62400e+03 -8.93096e-01 -8.77983e-01 -9.08210e-01 -9.00722e-01 -8.86359e-01 -9.15085e-01
3.63200e+03 -8.93691e-01 -8.78750e-01 -9.08631e-01 -9.00805e-01 -8.86459e-01 -9.15152e-01
3.64000e+03 -8.93727e-01 -8.79413e-01 -9.08042e-01 -9.00870e-01 -8.86547e-01 -9.15192e-01
3.64800e+03 -8.93438e-01 -8.79621e-01 -9.07255e-01 -9.00997e-01 -8.86611e-01 -9.15383e-01
3.65600e+03 -8.94118e-01 -8.79434e-01 -9.08803e-01 -9.01063e-01 -8.86699e-01 -9.15428e-01
3.66400e+03 -8.94575e-01 -8.80141e-01 -9.09009e-01 -9.01129e-01 -8.86786e-01 -9.15472e-01
3.67200e+03 -8.94863e-01 -8.79964e-01 -9.09762e-01 -9.01212e-01 -8.86868e-01 -9.15555e-01
3.68000e+03 -8.94824e-01 -8.80404e-01 -9.09243e-01 -9.01278e-01 -8.86955e-01 -9.15601e-01
3.68800e+03 -8.94877e-01 -8.80126e-01 -9.09628e-01 -9.01345e-01 -8.87039e-01 -9.15651e-01
3.69600e+03 -8.94438e-01 -8.80287e-01 -9.08590e-01 -9.01409e-01 -8.87121e-01 -9.15696e-01
3.70400e+03 -8.95083e-01 -8.80667e-01 -9.09499e-01 -9.01488e-01 -8.87198e-01 -9.15777e-01
3.71200e+03 -8.83721e-01 -8.53605e-01 -9.13837e-01 -9.01551e-01 -8.87278e-01 -9.15824e-01
3.72000e+03 -8.95526e-01 -8.81076e-01 -9.09976e-01 -9.01605e-01 -8.87337e-01 -9.15873e-01
3.72800e+03 -8.95565e-01 -8.81183e-01 -9.09948e-01 -9.01733e-01 -8.87366e-01 -9.16099e-01
3.73600e+03 -8.95706e-01 -8.81422e-01 -9.09990e-01 -9.01789e-01 -8.87424e-01 -9.16154e-01
3.74400e+03 -8.96023e-01 -8.81374e-01 -9.10671e-01 -9.01845e-01 -8.87483e-01 -9.16208e-01
3.75200e+03 -8.96025e-01 -8.81601e-01 -9.10448e-01 -9.01901e-01 -8.87540e-01 -9.16262e-01
3.76000e+03 -8.96289e-01 -8.82329e-01 -9.10249e-01 -9.01958e-01 -8.87599e-01 -9.16316e-01
3.76800e+03 -8.96262e-01 -8.81520e-01 -9.11004e-01 -9.02013e-01 -8.87656e-01 -9.16370e-01
3.77600e+03 -8.96273e-01 -8.82063e-01 -9.10483e-01 -9.02069e-01 -8.87714e-01 -9.16424e-01
3.78400e+03 -8.89025e-01 -8.65720e-01 -9.12329e-01 -9.02125e-01 -8.87771e-01 -9.16478e-01
3.79200e+03 -8.96656e-01 -8.82259e-01 -9.11053e-01 -9.02181e-01 -8.87829e-01 -9.16532e-01
3.80000e+03 -8.97063e-01 -8.82654e-01 -9.11473e-01 -9.02237e-01 -8.87887e-01 -9.16586e-01
3.80800e+03 -8.97170e-01 -8.83090e-01 -9.11249e-01 -9.02292e-01 -8.87945e-01 -9.16640e-01
3.81600e+03 -8.94971e-01 -8.82891e-01 -9.07051e-01 -9.02349e-01 -8.88002e-01 -9.16695e-01
3.82400e+03 -8.97361e-01 -8.83053e-01 -9.11669e-01 -9.02404e-01 -8.88060e-01 -9.16749e-01
3.83200e+03 -8.97264e-01 -8.82749e-01 -9.11778e-01 -9.02461e-01 -8.88118e-01 -9.16803e-01
3.84000e+03 -8.97468e-01 -8.83050e-01 -9.11886e-01 -9.02516e-01 -8.88176e-01 -9.16857e-01
3.84800e+03 -8.97713e-01 -8.83363e-01 -9.12063e-01 -9.02592e-01 -8.88224e-01 -9.16960e-01
3.85600e+03 -8.97839e-01 -8.83570e-01 -9.12108e-01 -9.02643e-01 -8.88281e-01 -9.17005e-01
3.86400e+03 -8.97700e-01 -8.83365e-01 -9.12034e-01 -9.02692e-01 -8.88336e-01 -9.17048e-01
3.87200e+03 -8.97840e-01 -8.83473e-01 -9.12206e-01 -9.02811e-01 -8.88359e-01 -9.17264e-01
3.88000e+03 -8.94441e-01 -8.75333e-01 -9.13549e-01 -9.02859e-01 -8.88406e-01 -9.17311e-01
3.88800e+03 -8.98153e-01 -8.83974e-01 -9.12332e-01 -9.02903e-01 -8.88454e-01 -9.17352e-01
3.89600e+03 -8.97810e-01 -8.84019e-01 -9.11601e-01 -9.02946e-01 -8.88499e-01 -9.17394e-01
3.90400e+03 -8.98446e-01 -8.84277e-01 -9.12614e-01 -9.02989e-01 -8.88544e-01 -9.17435e-01
3.91200e+03 -8.98569e-01 -8.84231e-01 -9.12906e-01 -9.03086e-01 -8.88567e-01 -9.17604e-01
3.92000e+03 -8.98719e-01 -8.84525e-01 -9.12914e-01 -9.03131e-01 -8.88612e-01 -9.17650e-01
3.92800e+03 -8.98816e-01 -8.84341e-01 -9.13290e-01 -9.03175e-01 -8.88656e-01 -9.17695e-01
3.93600e+03 -8.98719e-01 -8.84610e-01 -9.12828e-01 -9.03220e-01 -8.88699e-01 -9.17740e-01
3.94400e+03 -8.98893e-01 -8.84788e-01 -9.12998e-01 -9.03266e-01 -8.88741e-01 -9.17791e-01
3.95200e+03 -8.98949e-01 -8.84708e-01 -9.13190e-01 -9.03311e-01 -8.88785e-01 -9.17836e-01
3.96000e+03 -8.99264e-01 -8.84929e-01 -9.13599e-01 -9.03355e-01 -8.88828e-01 -9.17882e-01
3.96800e+03 -8.99477e-01 -8.85061e-01 -9.13894e-01 -9.03479e-01 -8.88881e-01 -9.18078e-01
3.97600e+03 -8.99312e-01 -8.85018e-01 -9.13607e-01 -9.03527e-01 -8.88925e-01 -9.18128e-01
3.98400e+03 -8.99557e-01 -8.85414e-01 -9.13699e-01 -9.03572e-01 -8.88965e-01 -9.18178e-01
3.99200e+03 -8.99669e-01 -8.85489e-01 -9.13850e-01 -9.03654e-01 -8.89015e-01 -9.18292e-01
4.00000e+03 -8.99793e-01 -8.85317e-01 -9.14268e-01 -9.03700e-01 -8.89056e-01 -9.18344e-01
4.00800e+03 -8.99597e-01 -8.85153e-01 -9.14042e-01 -9.03746e-01 -8.89096e-01 -9.18396e-01
4.01600e+03 -8.99842e-01 -8.85671e-01 -9.14012e-01 -9.03793e-01 -8.89137e-01 -9.18448e-01
4.02400e+03 -9.00165e-01 -8.85728e-01 -9.14603e-01 -9.03838e-01 -8.89176e-01 -9.18500e-01
4.03200e+03 -8.99918e-01 -8.85990e-01 -9.13845e-01 -9.03882e-01 -8.89212e-01 -9.18553e-01
4.04000e+03 -9.00178e-01 -8.85740e-01 -9.14616e-01 -9.03954e-01 -8.89299e-01 -9.18608e-01
4.04800e+03 -9.00332e-01 -8.85837e-01 -9.14827e-01 -9.03998e-01 -8.89335e-01 -9.18660e-01
4.05600e+03 -9.00408e-01 -8.86108e-01 -9.14707e-01 -9.04040e-01 -8.89367e-01 -9.18713e-01
4.06400e+03 -9.00626e-01 -8.86203e-01 -9.15048e-01 -9.04102e-01 -8.89435e-01 -9.18769e-01
4.07200e+03 -9.00685e-01 -8.86225e-01 -9.15145e-01 -9.04143e-01 -8.89464e-01 -9.18822e-01
4.08000e+03 -9.00661e-01 -8.86427e-01 -9.14895e-01 -9.04183e-01 -8.89492e-01 -9.18874e-01
4.08800e+03 -9.00924e-01 -8.86240e-01 -9.15607e-01 -9.04222e-01 -8.89522e-01 -9.18922e-01
4.09600e+03 -9.00381e-01 -8.86526e-01 -9.14235e-01 -9.04260e-01 -8.89551e-01 -9.18969e-01
4.10400e+03 -9.00998e-01 -8.86476e-01 -9.15521e-01 -9.04298e-01 -8.89580e-01 -9.19016e-01
4.11200e+03 -9.01095e-01 -8.86414e-01 -9.15776e-01 -9.04343e-01 -8.89622e-01 -9.19064e-01
4.12000e+03 -9.01221e-01 -8.86718e-01 -9.15725e-01 -9.04381e-01 -8.89652e-01 -9.19111e-01
4.12800e+03 -9.01403e-01 -8.86782e-01 -9.16024e-01 -9.04456e-01 -8.89748e-01 -9.19164e-01
4.13600e+03 -9.01159e-01 -8.86761e-01 -9.15556e-01 -9.04495e-01 -8.89779e-01 -9.19211e-01
4.14400e+03 -9.01434e-01 -8.86755e-01 -9.16112e-01 -9.04534e-01 -8.89810e-01 -9.19258e-01
4.15200e+03 -9.01620e-01 -8.86889e-01 -9.16351e-01 -9.04573e-01 -8.89842e-01 -9.19305e-01
4.16000e+03 -9.01577e-01 -8.86988e-01 -9.16166e-01 -9.04613e-01 -8.89873e-01 -9.19352e-01
4.16800e+03 -9.01762e-01 -8.86944e-01 -9.16580e-01 -9.04656e-01 -8.89903e-01 -9.19409e-01
4.17600e+03 -9.01816e-01 -8.87227e-01 -9.16405e-01 -9.04705e-01 -8.89952e-01 -9.19459e-01
4.18400e+03 -9.01832e-01 -8.87092e-01 -9.16573e-01 -9.04766e-01 -8.90023e-01 -9.19510e-01
4.19200e+03 -9.02037e-01 -8.87266e-01 -9.16808e-01 -9.04807e-01 -8.90056e-01 -9.19557e-01
4.20000e+03 -9.01903e-01 -8.87357e-01 -9.16450e-01 -9.04847e-01 -8.90089e-01 -9.19605e-01
4.20800e+03 -9.02106e-01 -8.87476e-01 -9.16735e-01 -9.04952e-01 -8.90167e-01 -9.19738e-01
4.21600e+03 -9.02205e-01 -8.87419e-01 -9.16992e-01 -9.04995e-01 -8.90202e-01 -9.19788e-01
4.22400e+03 -9.02193e-01 -8.87444e-01 -9.16943e-01 -9.05030e-01 -8.90222e-01 -9.19838e-01
4.23200e+03 -9.02290e-01 -8.87349e-01 -9.17230e-01 -9.05066e-01 -8.90243e-01 -9.19889e-01
4.24000e+03 -9.02227e-01 -8.87426e-01 -9.17028e-01 -9.05102e-01 -8.90264e-01 -9.19940e-01
4.24800e+03 -9.02423e-01 -8.87416e-01 -9.17430e-01 -9.05141e-01 -8.90291e-01 -9.19991e-01
4.25600e+03 -9.02486e-01 -8.87501e-01 -9.17471e-01 -9.05177e-01 -8.90313e-01 -9.20042e-01
4.26400e+03 -9.02395e-01 -8.87319e-01 -9.17470e-01 -9.05213e-01 -8.90334e-01 -9.20093e-01
4.27200e+03 -9.02599e-01 -8.87622e-01 -9.17575e-01 -9.05265e-01 -8.90383e-01 -9.20147e-01
4.28000e+03 -9.02774e-01 -8.87886e-01 -9.17661e-01 -9.05301e-01 -8.90405e-01 -9.20198e-01
4.28800e+03 -9.02807e-01 -8.87965e-01 -9.17649e-01 -9.05391e-01 -8.90523e-01 -9.20260e-01
4.29600e+03 -9.02827e-01 -8.88113e-01 -9.17541e-01 -9.05429e-01 -8.90547e-01 -9.20311e-01
4.30400e+03 -9.03016e-01 -8.88159e-01 -9.17872e-01 -9.05467e-01 -8.90573e-01 -9.20362e-01
4.31200e+03 -9.03012e-01 -8.87928e-01 -9.18097e-01 -9.05505e-01 -8.90597e-01 -9.20414e-01
4.32000e+03 -9.03180e-01 -8.88152e-01 -9.18207e-01 -9.05543e-01 -8.90621e-01 -9.20465e-01
4.32800e+03 -9.03249e-01 -8.88233e-01 -9.18265e-01 -9.05579e-01 -8.90643e-01 -9.20516e-01
4.33600e+03 -9.03304e-01 -8.88372e-01 -9.18236e-01 -9.05626e-01 -8.90655e-01 -9.20596e-01
4.34400e+03 -9.03442e-01 -8.88465e-01 -9.18418e-01 -9.05672e-01 -8.90692e-01 -9.20651e-01
4.35200e+03 -9.03429e-01 -8.88447e-01 -9.18411e-01 -9.05707e-01 -8.90710e-01 -9.20704e-01
4.36000e+03 -9.03470e-01 -8.88400e-01 -9.18539e-01 -9.05742e-01 -8.90728e-01 -9.20756e-01
4.36800e+03 -9.03566e-01 -8.88537e-01 -9.18595e-01 -9.05776e-01 -8.90745e-01 -9.20808e-01
4.37600e+03 -9.03613e-01 -8.88623e-01 -9.18604e-01 -9.05811e-01 -8.90763e-01 -9.20858e-01
4.38400e+03 -9.03792e-01 -8.88706e-01 -9.18877e-01 -9.05909e-01 -8.90895e-01 -9.20924e-01
4.39200e+03 -9.03707e-01 -8.88535e-01 -9.18880e-01 -9.05943e-01 -8.90917e-01 -9.20969e-01
4.40000e+03 -9.03851e-01 -8.88826e-01 -9.18876e-01 -9.05977e-01 -8.90940e-01 -9.21014e-01
4.40800e+03 -9.03918e-01 -8.88845e-01 -9.18991e-01 -9.06011e-01 -8.90962e-01 -9.21059e-01
4.41600e+03 -9.03947e-01 -8.88825e-01 -9.19069e-01 -9.06045e-01 -8.90985e-01 -9.21104e-01
4.42400e+03 -9.04045e-01 -8.88936e-01 -9.19153e-01 -9.06107e-01 -8.91056e-01 -9.21157e-01
4.43200e+03 -9.04131e-01 -8.88989e-01 -9.19273e-01 -9.06142e-01 -8.91081e-01 -9.21202e-01
4.44000e+03 -9.03904e-01 -8.88551e-01 -9.19256e-01 -9.06176e-01 -8.91105e-01 -9.21247e-01
4.44800e+03 -9.04151e-01 -8.88919e-01 -9.19383e-01 -9.06210e-01 -8.91129e-01 -9.21291e-01
4.45600e+03 -9.04210e-01 -8.89036e-01 -9.19383e-01 -9.06244e-01 -8.91152e-01 -9.21335e-01
4.46400e+03 -9.04336e-01 -8.89165e-01 -9.19508e-01 -9.06284e-01 -8.91186e-01 -9.21382e-01
4.47200e+03 -9.04355e-01 -8.89191e-01 -9.19520e-01 -9.06318e-01 -8.91209e-01 -9.21426e-01
4.48000e+03 -9.04373e-01 -8.89140e-01 -9.19605e-01 -9.06351e-01 -8.91232e-01 -9.21471e-01
4.48800e+03 -9.04494e-01 -8.89285e-01 -9.19702e-01 -9.06385e-01 -8.91255e-01 -9.21515e-01
4.49600e+03 -9.04461e-01 -8.89287e-01 -9.19634e-01 -9.06419e-01 -8.91278e-01 -9.21560e-01
4.50400e+03 -9.04640e-01 -8.89380e-01 -9.19900e-01 -9.06458e-01 -8.91310e-01 -9.21605e-01
4.51200e+03 -9.04487e-01 -8.88984e-01 -9.19989e-01 -9.06493e-01 -8.91332e-01 -9.21653e-01
4.52000e+03 -9.04673e-01 -8.89294e-01 -9.20052e-01 -9.06526e-01 -8.91354e-01 -9.21698e-01
4.52800e+03 -9.04634e-01 -8.89270e-01 -9.19999e-01 -9.06570e-01 -8.91395e-01 -9.21746e-01
4.53600e+03 -9.04724e-01 -8.89276e-01 -9.20172e-01 -9.06603e-01 -8.91416e-01 -9.21791e-01
4.54400e+03 -9.04816e-01 -8.89427e-01 -9.20204e-01 -9.06663e-01 -8.91481e-01 -9.21845e-01
4.55200e+03 -9.04858e-01 -8.89450e-01 -9.20267e-01 -9.06695e-01 -8.91504e-01 -9.21885e-01
4.56000e+03 -9.04973e-01 -8.89515e-01 -9.20430e-01 -9.06726e-01 -8.91527e-01 -9.21925e-01
4.56800e+03 -9.05040e-01 -8.89577e-01 -9.20503e-01 -9.06757e-01 -8.91550e-01 -9.21964e-01
4.57600e+03 -9.05146e-01 -8.89753e-01 -9.20539e-01 -9.06805e-01 -8.91602e-01 -9.22008e-01
4.58400e+03 -8.99505e-01 -8.77296e-01 -9.21715e-01 -9.06905e-01 -8.91741e-01 -9.22070e-01
4.59200e+03 -9.05074e-01 -8.89668e-01 -9.20481e-01 -9.06941e-01 -8.91767e-01 -9.22115e-01
4.60000e+03 -9.05163e-01 -8.89658e-01 -9.20669e-01 -9.06975e-01 -8.91795e-01 -9.22155e-01
4.60800e+03 -9.05216e-01 -8.89724e-01 -9.20708e-01 -9.07011e-01 -8.91821e-01 -9.22201e-01
4.61600e+03 -9.05274e-01 -8.89732e-01 -9.20815e-01 -9.07045e-01 -8.91848e-01 -9.22242e-01
4.62400e+03 -9.05358e-01 -8.89846e-01 -9.20871e-01 -9.07095e-01 -8.91903e-01 -9.22288e-01
4.63200e+03 -9.05502e-01 -8.90052e-01 -9.20952e-01 -9.07130e-01 -8.91925e-01 -9.22336e-01
4.64000e+03 -9.05515e-01 -8.89998e-01 -9.21031e-01 -9.07163e-01 -8.91950e-01 -9.22376e-01
4.64800e+03 -9.05603e-01 -8.90086e-01 -9.21120e-01 -9.07197e-01 -8.91979e-01 -9.22415e-01
4.65600e+03 -9.05601e-01 -8.90071e-01 -9.21130e-01 -9.07237e-01 -8.92021e-01 -9.22454e-01
4.66400e+03 -9.05712e-01 -8.90228e-01 -9.21197e-01 -9.07297e-01 -8.92094e-01 -9.22499e-01
4.67200e+03 -9.05701e-01 -8.90141e-01 -9.21262e-01 -9.07327e-01 -8.92121e-01 -9.22534e-01
4.68000e+03 -9.05837e-01 -8.90352e-01 -9.21322e-01 -9.07372e-01 -8.92142e-01 -9.22603e-01
4.68800e+03 -9.05871e-01 -8.90369e-01 -9.21373e-01 -9.07403e-01 -8.92168e-01 -9.22638e-01
4.69600e+03 -9.05860e-01 -8.90316e-01 -9.21404e-01 -9.07435e-01 -8.92196e-01 -9.22673e-01
4.70400e+03 -9.05956e-01 -8.90390e-01 -9.21522e-01 -9.07465e-01 -8.92223e-01 -9.22707e-01
4.71200e+03 -9.05858e-01 -8.90164e-01 -9.21552e-01 -9.07513e-01 -8.92277e-01 -9.22749e-01
4.72000e+03 -9.06108e-01 -8.90600e-01 -9.21616e-01 -9.07546e-01 -8.92309e-01 -9.22784e-01
4.72800e+03 -9.05929e-01 -8.90268e-01 -9.21590e-01 -9.07577e-01 -8.92337e-01 -9.22816e-01
4.73600e+03 -9.06087e-01 -8.90528e-01 -9.21647e-01 -9.07622e-01 -8.92391e-01 -9.22854e-01
4.74400e+03 -9.06122e-01 -8.90525e-01 -9.21718e-01 -9.07660e-01 -8.92435e-01 -9.22886e-01
4.75200e+03 -9.06214e-01 -8.90691e-01 -9.21737e-01 -9.07690e-01 -8.92465e-01 -9.22914e-01
4.76000e+03 -9.06245e-01 -8.90689e-01 -9.21801e-01 -9.07719e-01 -8.92495e-01 -9.22943e-01
4.76800e+03 -9.06354e-01 -8.90834e-01 -9.21874e-01 -9.07752e-01 -8.92523e-01 -9.22981e-01
4.77600e+03 -9.06381e-01 -8.90838e-01 -9.21924e-01 -9.07781e-01 -8.92553e-01 -9.23009e-01
4.78400e+03 -9.06443e-01 -8.90898e-01 -9.21988e-01 -9.07811e-01 -8.92583e-01 -9.23038e-01
4.79200e+03 -9.06576e-01 -8.91067e-01 -9.22084e-01 -9.07850e-01 -8.92616e-01 -9.23083e-01
4.80000e+03 -9.06518e-01 -8.90968e-01 -9.22067e-01 -9.07879e-01 -8.92646e-01 -9.23113e-01
4.80800e+03 -9.06499e-01 -8.90908e-01 -9.22090e-01 -9.07922e-01 -8.92694e-01 -9.23150e-01
4.81600e+03 -9.06681e-01 -8.91230e-01 -9.22133e-01 -9.07952e-01 -8.92725e-01 -9.23180e-01
4.82400e+03 -9.06572e-01 -8.90975e-01 -9.22169e-01 -9.07983e-01 -8.92756e-01 -9.23210e-01
4.83200e+03 -9.06821e-01 -8.91306e-01 -9.22336e-01 -9.08013e-01 -8.92786e-01 -9.23239e-01
4.84000e+03 -9.06810e-01 -8.91326e-01 -9.22294e-01 -9.08043e-01 -8.92817e-01 -9.23269e-01
4.84800e+03 -9.06887e-01 -8.91365e-01 -9.22410e-01 -9.08073e-01 -8.92848e-01 -9.23298e-01
4.85600e+03 -9.06860e-01 -8.91326e-01 -9.22395e-01 -9.08102e-01 -8.92878e-01 -9.23326e-01
4.86400e+03 -9.06929e-01 -8.91377e-01 -9.22480e-01 -9.08131e-01 -8.92909e-01 -9.23354e-01
4.87200e+03 -9.06950e-01 -8.91426e-01 -9.22475e-01 -9.08161e-01 -8.92940e-01 -9.23381e-01
4.88000e+03 -9.07002e-01 -8.91472e-01 -9.22532e-01 -9.08188e-01 -8.92972e-01 -9.23404e-01
4.88800e+03 -9.06967e-01 -8.91407e-01 -9.22527e-01 -9.08215e-01 -8.93003e-01 -9.23426e-01
4.89600e+03 -9.07075e-01 -8.91581e-01 -9.22569e-01 -9.08259e-01 -8.93058e-01 -9.23460e-01
4.90400e+03 -9.07141e-01 -8.91635e-01 -9.22647e-01 -9.08287e-01 -8.93091e-01 -9.23483e-01
4.91200e+03 -9.07154e-01 -8.91693e-01 -9.22616e-01 -9.08314e-01 -8.93123e-01 -9.23504e-01
4.92000e+03 -9.07161e-01 -8.91617e-01 -9.22704e-01 -9.08340e-01 -8.93156e-01 -9.23523e-01
4.92800e+03 -9.07185e-01 -8.91636e-01 -9.22735e-01 -9.08373e-01 -8.93187e-01 -9.23559e-01
4.93600e+03 -9.07152e-01 -8.91642e-01 -9.22661e-01 -9.08399e-01 -8.93220e-01 -9.23579e-01
4.94400e+03 -9.07300e-01 -8.91782e-01 -9.22818e-01 -9.08425e-01 -8.93253e-01 -9.23598e-01
4.95200e+03 -9.07210e-01 -8.91643e-01 -9.22778e-01 -9.08454e-01 -8.93289e-01 -9.23618e-01
4.96000e+03 -9.07263e-01 -8.91673e-01 -9.22852e-01 -9.08480e-01 -8.93322e-01 -9.23638e-01
4.96800e+03 -9.07435e-01 -8.91940e-01 -9.22930e-01 -9.08514e-01 -8.93371e-01 -9.23657e-01
4.97600e+03 -9.07333e-01 -8.91818e-01 -9.22849e-01 -9.08538e-01 -8.93404e-01 -9.23672e-01
4.98400e+03 -9.07445e-01 -8.91920e-01 -9.22969e-01 -9.08562e-01 -8.93437e-01 -9.23687e-01
4.99200e+03 -9.07462e-01 -8.91977e-01 -9.22947e-01 -9.08585e-01 -8.93470e-01 -9.23701e-01
5.00000e+03 -9.07501e-01 -8.91988e-01 -9.23014e-01 -9.08608e-01 -8.93503e-01 -9.23714e-01
5.00800e+03 -9.07494e-01 -8.91962e-01 -9.23027e-01 -9.08633e-01 -8.93535e-01 -9.23731e-01
5.01600e+03 -9.07556e-01 -8.92053e-01 -9.23058e-01 -9.08656e-01 -8.93567e-01 -9.23744e-01
5.02400e+03 -9.07560e-01 -8.92055e-01 -9.23066e-01 -9.08680e-01 -8.93602e-01 -9.23757e-01
5.03200e+03 -9.07641e-01 -8.92159e-01 -9.23123e-01 -9.08703e-01 -8.93635e-01 -9.23770e-01
5.04000e+03 -9.07649e-01 -8.92149e-01 -9.23149e-01 -9.08725e-01 -8.93667e-01 -9.23783e-01
5.04800e+03 -9.07692e-01 -8.92232e-01 -9.23153e-01 -9.08749e-01 -8.93701e-01 -9.23796e-01
5.05600e+03 -9.07663e-01 -8.92155e-01 -9.23170e-01 -9.08771e-01 -8.93732e-01 -9.23809e-01
5.06400e+03 -9.07683e-01 -8.92170e-01 -9.23195e-01 -9.08792e-01 -8.93763e-01 -9.23821e-01
5.07200e+03 -9.07744e-01 -8.92245e-01 -9.23244e-01 -9.08814e-01 -8.93792e-01 -9.23835e-01
5.08000e+03 -9.07768e-01 -8.92307e-01 -9.23230e-01 -9.08846e-01 -8.93839e-01 -9.23852e-01
5.08800e+03 -9.07875e-01 -8.92489e-01 -9.23261e-01 -9.08867e-01 -8.93870e-01 -9.23865e-01
5.09600e+03 -9.07891e-01 -8.92514e-01 -9.23267e-01 -9.08889e-01 -8.93900e-01 -9.23878e-01
5.10400e+03 -9.07985e-01 -8.92630e-01 -9.23340e-01 -9.08910e-01 -8.93931e-01 -9.23890e-01
5.11200e+03 -9.07982e-01 -8.92621e-01 -9.23343e-01 -9.08932e-01 -8.93961e-01 -9.23903e-01
5.12000e+03 -9.08000e-01 -8.92645e-01 -9.23355e-01 -9.08956e-01 -8.93990e-01 -9.23921e-01
5.12800e+03 -9.08011e-01 -8.92644e-01 -9.23379e-01 -9.08977e-01 -8.94019e-01 -9.23934e-01
5.13600e+03 -9.08052e-01 -8.92722e-01 -9.23382e-01 -9.08997e-01 -8.94047e-01 -9.23947e-01
5.14400e+03 -9.08145e-01 -8.92879e-01 -9.23410e-01 -9.09017e-01 -8.94075e-01 -9.23959e-01
5.15200e+03 -9.08180e-01 -8.92927e-01 -9.23434e-01 -9.09038e-01 -8.94103e-01 -9.23972e-01
5.16000e+03 -9.08183e-01 -8.92909e-01 -9.23457e-01 -9.09059e-01 -8.94130e-01 -9.23988e-01
5.16800e+03 -9.08233e-01 -8.92975e-01 -9.23491e-01 -9.09079e-01 -8.94158e-01 -9.24001e-01
5.17600e+03 -9.08248e-01 -8.92984e-01 -9.23512e-01 -9.09099e-01 -8.94186e-01 -9.24013e-01
5.18400e+03 -9.08208e-01 -8.92953e-01 -9.23464e-01 -9.09119e-01 -8.94213e-01 -9.24026e-01
5.19200e+03 -9.08250e-01 -8.92996e-01 -9.23505e-01 -9.09138e-01 -8.94239e-01 -9.24038e-01
5.20000e+03 -9.08326e-01 -8.93081e-01 -9.23572e-01 -9.09158e-01 -8.94265e-01 -9.24050e-01
5.20800e+03 -9.08329e-01 -8.93115e-01 -9.23542e-01 -9.09177e-01 -8.94291e-01 -9.24062e-01
5.21600e+03 -9.08385e-01 -8.93192e-01 -9.23578e-01 -9.09194e-01 -8.94316e-01 -9.24072e-01
5.22400e+03 -9.08413e-01 -8.93229e-01 -9.23597e-01 -9.09211e-01 -8.94341e-01 -9.24081e-01
5.23200e+03 -9.08430e-01 -8.93262e-01 -9.23599e-01 -9.09231e-01 -8.94364e-01 -9.24097e-01
5.24000e+03 -9.08384e-01 -8.93202e-01 -9.23566e-01 -9.09248e-01 -8.94389e-01 -9.24107e-01
5.24800e+03 -9.08533e-01 -8.93422e-01 -9.23643e-01 -9.09265e-01 -8.94414e-01 -9.24117e-01
5.25600e+03 -9.08532e-01 -8.93405e-01 -9.23658e-01 -9.09283e-01 -8.94438e-01 -9.24127e-01
5.26400e+03 -9.08548e-01 -8.93426e-01 -9.23670e-01 -9.09300e-01 -8.94463e-01 -9.24137e-01
5.27200e+03 -9.08588e-01 -8.93492e-01 -9.23684e-01 -9.09316e-01 -8.94487e-01 -9.24146e-01
5.28000e+03 -9.08579e-01 -8.93475e-01 -9.23682e-01 -9.09333e-01 -8.94510e-01 -9.24156e-01
5.28800e+03 -9.08520e-01 -8.93339e-01 -9.23700e-01 -9.09348e-01 -8.94531e-01 -9.24165e-01
5.29600e+03 -9.08603e-01 -8.93444e-01 -9.23763e-01 -9.09363e-01 -8.94552e-01 -9.24175e-01
5.30400e+03 -9.08615e-01 -8.93456e-01 -9.23774e-01 -9.09378e-01 -8.94572e-01 -9.24184e-01
5.31200e+03 -9.08579e-01 -8.93392e-01 -9.23766e-01 -9.09393e-01 -8.94593e-01 -9.24193e-01
5.32000e+03 -9.08633e-01 -8.93489e-01 -9.23776e-01 -9.09408e-01 -8.94613e-01 -9.24203e-01
5.32800e+03 -9.08635e-01 -8.93484e-01 -9.23785e-01 -9.09423e-01 -8.94634e-01 -9.24212e-01
5.33600e+03 -9.08655e-01 -8.93527e-01 -9.23783e-01 -9.09438e-01 -8.94654e-01 -9.24221e-01
5.34400e+03 -9.08679e-01 -8.93534e-01 -9.23823e-01 -9.09452e-01 -8.94675e-01 -9.24229e-01
5.35200e+03 -9.08742e-01 -8.93615e-01 -9.23869e-01 -9.09466e-01 -8.94695e-01 -9.24238e-01
5.36000e+03 -9.08745e-01 -8.93616e-01 -9.23873e-01 -9.09480e-01 -8.94715e-01 -9.24246e-01
5.36800e+03 -9.08749e-01 -8.93617e-01 -9.23880e-01 -9.09494e-01 -8.94735e-01 -9.24254e-01
5.37600e+03 -9.08768e-01 -8.93639e-01 -9.23897e-01 -9.09509e-01 -8.94756e-01 -9.24263e-01
5.38400e+03 -9.08804e-01 -8.93706e-01 -9.23902e-01 -9.09523e-01 -8.94775e-01 -9.24271e-01
5.39200e+03 -9.08832e-01 -8.93724e-01 -9.23939e-01 -9.09535e-01 -8.94791e-01 -9.24279e-01
5.40000e+03 -9.08829e-01 -8.93718e-01 -9.23940e-01 -9.09547e-01 -8.94808e-01 -9.24287e-01
5.40800e+03 -9.08861e-01 -8.93777e-01 -9.23944e-01 -9.09559e-01 -8.94824e-01 -9.24295e-01
5.41600e+03 -9.08873e-01 -8.93780e-01 -9.23965e-01 -9.09578e-01 -8.94850e-01 -9.24305e-01
5.42400e+03 -9.08893e-01 -8.93819e-01 -9.23967e-01 -9.09592e-01 -8.94870e-01 -9.24314e-01
5.43200e+03 -9.08904e-01 -8.93849e-01 -9.23959e-01 -9.09604e-01 -8.94886e-01 -9.24322e-01
5.44000e+03 -9.08978e-01 -8.93945e-01 -9.24010e-01 -9.09615e-01 -8.94901e-01 -9.24330e-01
5.44800e+03 -9.08961e-01 -8.93921e-01 -9.24000e-01 -9.09627e-01 -8.94916e-01 -9.24337e-01
5.45600e+03 -9.09013e-01 -8.93991e-01 -9.24036e-01 -9.09638e-01 -8.94932e-01 -9.24345e-01
5.46400e+03 -9.09015e-01 -8.93998e-01 -9.24033e-01 -9.09650e-01 -8.94947e-01 -9.24353e-01
5.47200e+03 -9.09028e-01 -8.94008e-01 -9.24048e-01 -9.09661e-01 -8.94962e-01 -9.24360e-01
5.48000e+03 -9.09063e-01 -8.94039e-01 -9.24088e-01 -9.09673e-01 -8.94977e-01 -9.24370e-01
5.48800e+03 -9.09079e-01 -8.94072e-01 -9.24087e-01 -9.09685e-01 -8.94992e-01 -9.24378e-01
5.49600e+03 -9.09090e-01 -8.94095e-01 -9.24084e-01 -9.09696e-01 -8.95007e-01 -9.24386e-01
5.50400e+03 -9.09072e-01 -8.94079e-01 -9.24065e-01 -9.09708e-01 -8.95022e-01 -9.24393e-01
5.51200e+03 -9.09125e-01 -8.94171e-01 -9.24080e-01 -9.09719e-01 -8.95036e-01 -9.24402e-01
5.52000e+03 -9.09175e-01 -8.94222e-01 -9.24128e-01 -9.09731e-01 -8.95051e-01 -9.24410e-01
5.52800e+03 -9.09159e-01 -8.94185e-01 -9.24134e-01 -9.09742e-01 -8.95066e-01 -9.24418e-01
5.53600e+03 -9.09166e-01 -8.94176e-01 -9.24156e-01 -9.09752e-01 -8.95080e-01 -9.24425e-01
5.54400e+03 -9.09178e-01 -8.94187e-01 -9.24170e-01 -9.09769e-01 -8.95103e-01 -9.24435e-01
5.55200e+03 -9.09168e-01 -8.94155e-01 -9.24182e-01 -9.09779e-01 -8.95116e-01 -9.24443e-01
5.56000e+03 -9.09190e-01 -8.94178e-01 -9.24202e-01 -9.09790e-01 -8.95129e-01 -9.24452e-01
5.56800e+03 -9.09210e-01 -8.94212e-01 -9.24208e-01 -9.09803e-01 -8.95146e-01 -9.24460e-01
5.57600e+03 -9.09201e-01 -8.94195e-01 -9.24207e-01 -9.09814e-01 -8.95159e-01 -9.24468e-01
5.58400e+03 -9.03369e-01 -8.85894e-01 -9.20844e-01 -9.09823e-01 -8.95172e-01 -9.24475e-01
5.59200e+03 -9.09211e-01 -8.94244e-01 -9.24179e-01 -9.09831e-01 -8.95180e-01 -9.24481e-01
5.60000e+03 -9.09236e-01 -8.94272e-01 -9.24201e-01 -9.09838e-01 -8.95189e-01 -9.24488e-01
5.60800e+03 -9.09237e-01 -8.94262e-01 -9.24212e-01 -9.09846e-01 -8.95197e-01 -9.24494e-01
5.61600e+03 -9.09233e-01 -8.94247e-01 -9.24218e-01 -9.09853e-01 -8.95206e-01 -9.24500e-01
5.62400e+03 -9.09269e-01 -8.94315e-01 -9.24224e-01 -9.09860e-01 -8.95214e-01 -9.24506e-01
5.63200e+03 -9.09249e-01 -8.94282e-01 -9.24216e-01 -9.09867e-01 -8.95222e-01 -9.24512e-01
5.64000e+03 -9.03307e-01 -8.80810e-01 -9.25803e-01 -9.09874e-01 -8.95230e-01 -9.24518e-01
5.64800e+03 -9.09278e-01 -8.94296e-01 -9.24260e-01 -9.09881e-01 -8.95238e-01 -9.24524e-01
5.65600e+03 -9.09280e-01 -8.94281e-01 -9.24280e-01 -9.09887e-01 -8.95245e-01 -9.24529e-01
5.66400e+03 -9.09290e-01 -8.94303e-01 -9.24277e-01 -9.09893e-01 -8.95252e-01 -9.24535e-01
5.67200e+03 -9.09295e-01 -8.94300e-01 -9.24290e-01 -9.09899e-01 -8.95257e-01 -9.24540e-01
5.68000e+03 -9.09281e-01 -8.94280e-01 -9.24282e-01 -9.09904e-01 -8.95263e-01 -9.24544e-01
5.68800e+03 -9.09316e-01 -8.94339e-01 -9.24293e-01 -9.09908e-01 -8.95269e-01 -9.24548e-01
5.69600e+03 -9.09313e-01 -8.94326e-01 -9.24300e-01 -9.09913e-01 -8.95274e-01 -9.24552e-01
5.70400e+03 -9.09375e-01 -8.94421e-01 -9.24329e-01 -9.09918e-01 -8.95280e-01 -9.24556e-01
5.71200e+03 -9.09385e-01 -8.94429e-01 -9.24342e-01 -9.09923e-01 -8.95286e-01 -9.24560e-01
5.72000e+03 -9.09396e-01 -8.94446e-01 -9.24345e-01 -9.09927e-01 -8.95290e-01 -9.24564e-01
5.72800e+03 -9.09405e-01 -8.94468e-01 -9.24342e-01 -9.09931e-01 -8.95295e-01 -9.24568e-01
5.73600e+03 -9.09405e-01 -8.94494e-01 -9.24316e-01 -9.09936e-01 -8.95299e-01 -9.24572e-01
5.74400e+03 -9.09419e-01 -8.94502e-01 -9.24337e-01 -9.09939e-01 -8.95303e-01 -9.24575e-01
5.75200e+03 -9.09403e-01 -8.94468e-01 -9.24339e-01 -9.09942e-01 -8.95307e-01 -9.24578e-01
5.76000e+03 -9.09420e-01 -8.94497e-01 -9.24343e-01 -9.09946e-01 -8.95310e-01 -9.24582e-01
5.76800e+03 -9.02943e-01 -8.80249e-01 -9.25636e-01 -9.09949e-01 -8.95313e-01 -9.24585e-01
5.77600e+03 -9.09413e-01 -8.94460e-01 -9.24366e-01 -9.09953e-01 -8.95317e-01 -9.24589e-01
5.78400e+03 -9.09410e-01 -8.94464e-01 -9.24357e-01 -9.09956e-01 -8.95320e-01 -9.24592e-01
5.79200e+03 -9.09420e-01 -8.94466e-01 -9.24373e-01 -9.09959e-01 -8.95323e-01 -9.24594e-01
5.80000e+03 -9.09430e-01 -8.94495e-01 -9.24366e-01 -9.09962e-01 -8.95327e-01 -9.24597e-01
5.80800e+03 -9.09437e-01 -8.94498e-01 -9.24376e-01 -9.09965e-01 -8.95331e-01 -9.24600e-01
5.81600e+03 -9.09452e-01 -8.94515e-01 -9.24389e-01 -9.09968e-01 -8.95334e-01 -9.24603e-01
5.82400e+03 -9.09454e-01 -8.94522e-01 -9.24386e-01 -9.09971e-01 -8.95336e-01 -9.24605e-01
5.83200e+03 -9.09464e-01 -8.94523e-01 -9.24404e-01 -9.09973e-01 -8.95339e-01 -9.24607e-01
5.84000e+03 -9.09473e-01 -8.94534e-01 -9.24411e-01 -9.09980e-01 -8.95349e-01 -9.24612e-01
5.84800e+03 -9.09477e-01 -8.94538e-01 -9.24417e-01 -9.09984e-01 -8.95351e-01 -9.24616e-01
5.85600e+03 -9.09507e-01 -8.94581e-01 -9.24433e-01 -9.09986e-01 -8.95354e-01 -9.24619e-01
5.86400e+03 -9.09536e-01 -8.94624e-01 -9.24447e-01 -9.09989e-01 -8.95357e-01 -9.24621e-01
5.87200e+03 -9.09537e-01 -8.94626e-01 -9.24449e-01 -9.09992e-01 -8.95360e-01 -9.24623e-01
5.88000e+03 -9.09539e-01 -8.94622e-01 -9.24457e-01 -9.09995e-01 -8.95363e-01 -9.24626e-01
5.88800e+03 -9.09555e-01 -8.94641e-01 -9.24469e-01 -9.09997e-01 -8.95366e-01 -9.24628e-01
5.89600e+03 -9.09556e-01 -8.94643e-01 -9.24469e-01 -9.10000e-01 -8.95369e-01 -9.24631e-01
5.90400e+03 -9.09560e-01 -8.94647e-01 -9.24473e-01 -9.10002e-01 -8.95371e-01 -9.24633e-01
5.91200e+03 -9.09572e-01 -8.94662e-01 -9.24481e-01 -9.10004e-01 -8.95374e-01 -9.24635e-01
5.92000e+03 -9.09574e-01 -8.94662e-01 -9.24485e-01 -9.10007e-01 -8.95376e-01 -9.24637e-01
5.92800e+03 -9.09570e-01 -8.94661e-01 -9.24479e-01 -9.10009e-01 -8.95378e-01 -9.24640e-01
5.93600e+03 -9.09577e-01 -8.94663e-01 -9.24492e-01 -9.10011e-01 -8.95380e-01 -9.24642e-01
5.94400e+03 -9.09592e-01 -8.94684e-01 -9.24499e-01 -9.10013e-01 -8.95383e-01 -9.24643e-01
5.95200e+03 -9.09588e-01 -8.94686e-01 -9.24489e-01 -9.10015e-01 -8.95385e-01 -9.24645e-01
5.96000e+03 -9.09613e-01 -8.94724e-01 -9.24502e-01 -9.10017e-01 -8.95387e-01 -9.24647e-01
5.96800e+03 -9.09615e-01 -8.94725e-01 -9.24505e-01 -9.10019e-01 -8.95389e-01 -9.24648e-01
5.97600e+03 -9.09614e-01 -8.94721e-01 -9.24508e-01 -9.11342e-01 -8.96864e-01 -9.25820e-01
5.98400e+03 -9.09628e-01 -8.94743e-01 -9.24513e-01 -9.11386e-01 -8.96913e-01 -9.25859e-01
5.99200e+03 -9.09627e-01 -8.94743e-01 -9.24511e-01 -9.11429e-01 -8.96961e-01 -9.25897e-01
6.00000e+03 -9.09643e-01 -8.94761e-01 -9.24525e-01 -9.11473e-01 -8.97010e-01 -9.25937e-01
6.00800e+03 -9.09654e-01 -8.94782e-01 -9.24525e-01 -9.11517e-01 -8.97059e-01 -9.25976e-01
6.01600e+03 -9.09667e-01 -8.94800e-01 -9.24533e-01 -9.11561e-01 -8.97107e-01 -9.26014e-01
6.02400e+03 -9.09651e-01 -8.94781e-01 -9.24520e-01 -9.11605e-01 -8.97156e-01 -9.26053e-01
6.03200e+03 -9.09649e-01 -8.94769e-01 -9.24529e-01 -9.11648e-01 -8.97205e-01 -9.26092e-01
6.04000e+03 -9.09668e-01 -8.94802e-01 -9.24534e-01 -9.11692e-01 -8.97253e-01 -9.26130e-01
6.04800e+03 -9.09681e-01 -8.94819e-01 -9.24543e-01 -9.11735e-01 -8.97302e-01 -9.26169e-01
6.05600e+03 -9.09674e-01 -8.94809e-01 -9.24540e-01 -9.11779e-01 -8.97350e-01 -9.26208e-01
6.06400e+03 -9.09685e-01 -8.94822e-01 -9.24548e-01 -9.11822e-01 -8.97399e-01 -9.26246e-01
6.07200e+03 -9.09686e-01 -8.94823e-01 -9.24549e-01 -9.11866e-01 -8.97447e-01 -9.26285e-01
6.08000e+03 -9.09696e-01 -8.94835e-01 -9.24558e-01 -9.11910e-01 -8.97496e-01 -9.26323e-01
6.08800e+03 -9.09699e-01 -8.94834e-01 -9.24565e-01 -9.11953e-01 -8.97544e-01 -9.26362e-01
6.09600e+03 -9.09707e-01 -8.94846e-01 -9.24569e-01 -9.11996e-01 -8.97592e-01 -9.26401e-01
6.10400e+03 -9.09683e-01 -8.94810e-01 -9.24556e-01 -9.12039e-01 -8.97640e-01 -9.26439e-01
6.11200e+03 -9.09676e-01 -8.94798e-01 -9.24554e-01 -9.12083e-01 -8.97688e-01 -9.26478e-01
6.12000e+03 -9.09698e-01 -8.94827e-01 -9.24568e-01 -9.12126e-01 -8.97736e-01 -9.26516e-01
6.12800e+03 -9.09690e-01 -8.94808e-01 -9.24571e-01 -9.12169e-01 -8.97784e-01 -9.26554e-01
6.13600e+03 -9.09716e-01 -8.94841e-01 -9.24590e-01 -9.12212e-01 -8.97832e-01 -9.26592e-01
6.14400e+03 -9.10985e-01 -8.96310e-01 -9.25659e-01 -9.12255e-01 -8.97880e-01 -9.26631e-01
6.15200e+03 -9.10866e-01 -8.96229e-01 -9.25504e-01 -9.12299e-01 -8.97928e-01 -9.26669e-01
6.16000e+03 -9.10989e-01 -8.96330e-01 -9.25648e-01 -9.12342e-01 -8.97976e-01 -9.26707e-01
6.16800e+03 -9.09759e-01 -8.94879e-01 -9.24639e-01 -9.12385e-01 -8.98024e-01 -9.26745e-01
6.17600e+03 -9.10775e-01 -8.96153e-01 -9.25398e-01 -9.12428e-01 -8.98072e-01 -9.26784e-01
6.18400e+03 -9.11085e-01 -8.96361e-01 -9.25810e-01 -9.12471e-01 -8.98120e-01 -9.26822e-01
6.19200e+03 -9.09740e-01 -8.94803e-01 -9.24677e-01 -9.12514e-01 -8.98168e-01 -9.26860e-01
6.20000e+03 -9.09803e-01 -8.94886e-01 -9.24720e-01 -9.12557e-01 -8.98216e-01 -9.26899e-01
6.20800e+03 -9.11183e-01 -8.96468e-01 -9.25898e-01 -9.12601e-01 -8.98264e-01 -9.26937e-01
6.21600e+03 -9.11140e-01 -8.96455e-01 -9.25826e-01 -9.12644e-01 -8.98313e-01 -9.26975e-01
6.22400e+03 -9.11118e-01 -8.96452e-01 -9.25784e-01 -9.12687e-01 -8.98361e-01 -9.27013e-01
6.23200e+03 -9.11263e-01 -8.96569e-01 -9.25958e-01 -9.12730e-01 -8.98409e-01 -9.27051e-01
6.24000e+03 -9.11303e-01 -8.96610e-01 -9.25997e-01 -9.12773e-01 -8.98457e-01 -9.27089e-01
6.24800e+03 -9.04603e-01 -8.83388e-01 -9.25817e-01 -9.12816e-01 -8.98505e-01 -9.27127e-01
6.25600e+03 -9.11344e-01 -8.96621e-01 -9.26068e-01 -9.12859e-01 -8.98553e-01 -9.27165e-01
6.26400e+03 -9.11385e-01 -8.96665e-01 -9.26106e-01 -9.12902e-01 -8.98601e-01 -9.27203e-01
6.27200e+03 -9.11409e-01 -8.96700e-01 -9.26117e-01 -9.12945e-01 -8.98649e-01 -9.27241e-01
6.28000e+03 -9.10150e-01 -8.95250e-01 -9.25049e-01 -9.12988e-01 -8.98697e-01 -9.27279e-01
6.28800e+03 -9.11549e-01 -8.96900e-01 -9.26198e-01 -9.13032e-01 -8.98746e-01 -9.27318e-01
6.29600e+03 -9.11618e-01 -8.96984e-01 -9.26251e-01 -9.13075e-01 -8.98794e-01 -9.27356e-01
6.30400e+03 -9.11628e-01 -8.97011e-01 -9.26245e-01 -9.13118e-01 -8.98842e-01 -9.27394e-01
6.31200e+03 -9.11648e-01 -8.97045e-01 -9.26252e-01 -9.13161e-01 -8.98890e-01 -9.27432e-01
6.32000e+03 -9.11739e-01 -8.97126e-01 -9.26352e-01 -9.13204e-01 -8.98938e-01 -9.27470e-01
6.32800e+03 -9.07684e-01 -8.90032e-01 -9.25336e-01 -9.13247e-01 -8.98986e-01 -9.27508e-01
6.33600e+03 -9.11770e-01 -8.97169e-01 -9.26372e-01 -9.13290e-01 -8.99034e-01 -9.27546e-01
6.34400e+03 -9.11867e-01 -8.97254e-01 -9.26480e-01 -9.13333e-01 -8.99082e-01 -9.27584e-01
6.35200e+03 -9.11780e-01 -8.97212e-01 -9.26348e-01 -9.13376e-01 -8.99130e-01 -9.27622e-01
6.36000e+03 -9.11896e-01 -8.97312e-01 -9.26479e-01 -9.13419e-01 -8.99178e-01 -9.27660e-01
6.36800e+03 -9.11988e-01 -8.97395e-01 -9.26581e-01 -9.13462e-01 -8.99227e-01 -9.27698e-01
6.37600e+03 -9.11999e-01 -8.97422e-01 -9.26577e-01 -9.13505e-01 -8.99275e-01 -9.27736e-01
6.38400e+03 -9.12052e-01 -8.97445e-01 -9.26659e-01 -9.13549e-01 -8.99323e-01 -9.27774e-01
6.39200e+03 -9.12044e-01 -8.97460e-01 -9.26628e-01 -9.13592e-01 -8.99371e-01 -9.27812e-01
6.40000e+03 -9.12121e-01 -8.97531e-01 -9.26712e-01 -9.13635e-01 -8.99419e-01 -9.27850e-01
6.40800e+03 -9.12180e-01 -8.97590e-01 -9.26770e-01 -9.13678e-01 -8.99467e-01 -9.27888e-01
6.41600e+03 -9.12183e-01 -8.97611e-01 -9.26754e-01 -9.13721e-01 -8.99515e-01 -9.27926e-01
6.42400e+03 -9.12255e-01 -8.97679e-01 -9.26832e-01 -9.13763e-01 -8.99562e-01 -9.27964e-01
6.43200e+03 -9.12234e-01 -8.97683e-01 -9.26784e-01 -9.13806e-01 -8.99610e-01 -9.28002e-01
6.44000e+03 -9.12357e-01 -8.97786e-01 -9.26928e-01 -9.13849e-01 -8.99658e-01 -9.28040e-01
6.44800e+03 -9.12286e-01 -8.97755e-01 -9.26817e-01 -9.13892e-01 -8.99705e-01 -9.28078e-01
6.45600e+03 -9.12401e-01 -8.97854e-01 -9.26948e-01 -9.13934e-01 -8.99753e-01 -9.28116e-01
6.46400e+03 -9.12467e-01 -8.97918e-01 -9.27016e-01 -9.13977e-01 -8.99800e-01 -9.28154e-01
6.47200e+03 -9.12491e-01 -8.97953e-01 -9.27029e-01 -9.14020e-01 -8.99848e-01 -9.28192e-01
6.48000e+03 -9.12560e-01 -8.98019e-01 -9.27101e-01 -9.14063e-01 -8.99896e-01 -9.28229e-01
6.48800e+03 -9.12575e-01 -8.98048e-01 -9.27102e-01 -9.14105e-01 -8.99943e-01 -9.28267e-01
6.49600e+03 -9.12610e-01 -8.98091e-01 -9.27129e-01 -9.14148e-01 -8.99991e-01 -9.28305e-01
6.50400e+03 -9.12687e-01 -8.98162e-01 -9.27213e-01 -9.14191e-01 -9.00039e-01 -9.28343e-01
6.51200e+03 -9.12670e-01 -8.98170e-01 -9.27171e-01 -9.14233e-01 -9.00086e-01 -9.28381e-01
6.52000e+03 -9.12746e-01 -8.98241e-01 -9.27252e-01 -9.14276e-01 -9.00134e-01 -9.28419e-01
6.52800e+03 -9.12844e-01 -8.98362e-01 -9.27327e-01 -9.14319e-01 -9.00181e-01 -9.28456e-01
6.53600e+03 -9.12902e-01 -8.98445e-01 -9.27360e-01 -9.14362e-01 -9.00229e-01 -9.28494e-01
6.54400e+03 -9.12876e-01 -8.98446e-01 -9.27307e-01 -9.14404e-01 -9.00276e-01 -9.28532e-01
6.55200e+03 -9.12964e-01 -8.98556e-01 -9.27373e-01 -9.14447e-01 -9.00324e-01 -9.28570e-01
6.56000e+03 -9.13056e-01 -8.98636e-01 -9.27476e-01 -9.14489e-01 -9.00371e-01 -9.28607e-01
6.56800e+03 -9.13057e-01 -8.98656e-01 -9.27458e-01 -9.14532e-01 -9.00418e-01 -9.28645e-01
6.57600e+03 -9.13120e-01 -8.98717e-01 -9.27523e-01 -9.14574e-01 -9.00465e-01 -9.28683e-01
6.58400e+03 -9.13158e-01 -8.98762e-01 -9.27554e-01 -9.14616e-01 -9.00513e-01 -9.28720e-01
6.59200e+03 -9.13264e-01 -8.98869e-01 -9.27659e-01 -9.14659e-01 -9.00560e-01 -9.28758e-01
6.60000e+03 -9.13265e-01 -8.98890e-01 -9.27641e-01 -9.14701e-01 -9.00607e-01 -9.28795e-01
6.60800e+03 -9.13328e-01 -8.98951e-01 -9.27705e-01 -9.14744e-01 -9.00654e-01 -9.28833e-01
6.61600e+03 -9.13368e-01 -8.98997e-01 -9.27740e-01 -9.14786e-01 -9.00701e-01 -9.28871e-01
6.62400e+03 -9.13415e-01 -8.99048e-01 -9.27783e-01 -9.14828e-01 -9.00748e-01 -9.28908e-01
6.63200e+03 -9.13452e-01 -8.99091e-01 -9.27813e-01 -9.14871e-01 -9.00796e-01 -9.28946e-01
6.64000e+03 -9.13496e-01 -8.99140e-01 -9.27853e-01 -9.14913e-01 -9.00843e-01 -9.28983e-01
6.64800e+03 -9.13560e-01 -8.99240e-01 -9.27880e-01 -9.14955e-01 -9.00890e-01 -9.29021e-01
6.65600e+03 -9.13608e-01 -8.99291e-01 -9.27925e-01 -9.14998e-01 -9.00937e-01 -9.29059e-01
6.66400e+03 -9.13655e-01 -8.99341e-01 -9.27968e-01 -9.15040e-01 -9.00984e-01 -9.29096e-01
6.67200e+03 -9.13694e-01 -8.99388e-01 -9.28001e-01 -9.15083e-01 -9.01031e-01 -9.29134e-01
6.68000e+03 -9.13728e-01 -8.99429e-01 -9.28027e-01 -9.15125e-01 -9.01079e-01 -9.29171e-01
6.68800e+03 -9.13754e-01 -8.99465e-01 -9.28042e-01 -9.15167e-01 -9.01126e-01 -9.29209e-01
6.69600e+03 -9.13822e-01 -8.99530e-01 -9.28114e-01 -9.15210e-01 -9.01173e-01 -9.29246e-01
6.70400e+03 -9.13869e-01 -8.99580e-01 -9.28157e-01 -9.15252e-01 -9.01220e-01 -9.29284e-01
6.71200e+03 -9.13902e-01 -8.99622e-01 -9.28182e-01 -9.15295e-01 -9.01267e-01 -9.29322e-01
6.72000e+03 -9.13922e-01 -8.99654e-01 -9.28189e-01 -9.15337e-01 -9.01315e-01 -9.29359e-01
6.72800e+03 -9.13966e-01 -8.99703e-01 -9.28229e-01 -9.15379e-01 -9.01362e-01 -9.29397e-01
6.73600e+03 -9.14034e-01 -8.99767e-01 -9.28301e-01 -9.15422e-01 -9.01409e-01 -9.29434e-01
6.74400e+03 -9.14100e-01 -8.99830e-01 -9.28370e-01 -9.15464e-01 -9.01456e-01 -9.29472e-01
6.75200e+03 -9.14142e-01 -8.99877e-01 -9.28406e-01 -9.15507e-01 -9.01504e-01 -9.29511e-01
6.76000e+03 -9.14142e-01 -8.99860e-01 -9.28425e-01 -9.15550e-01 -9.01551e-01 -9.29550e-01
6.76800e+03 -9.14171e-01 -8.99890e-01 -9.28451e-01 -9.15593e-01 -9.01599e-01 -9.29587e-01
6.77600e+03 -9.14249e-01 -9.00001e-01 -9.28496e-01 -9.15638e-01 -9.01648e-01 -9.29629e-01
6.78400e+03 -9.14285e-01 -9.00044e-01 -9.28526e-01 -9.15681e-01 -9.01695e-01 -9.29666e-01
6.79200e+03 -9.14340e-01 -9.00100e-01 -9.28581e-01 -9.15723e-01 -9.01742e-01 -9.29704e-01
6.80000e+03 -9.14387e-01 -9.00150e-01 -9.28624e-01 -9.15766e-01 -9.01789e-01 -9.29742e-01
6.80800e+03 -9.14406e-01 -9.00182e-01 -9.28630e-01 -9.15808e-01 -9.01837e-01 -9.29780e-01
6.81600e+03 -9.14461e-01 -9.00238e-01 -9.28685e-01 -9.15851e-01 -9.01884e-01 -9.29817e-01
6.82400e+03 -9.14507e-01 -9.00288e-01 -9.28726e-01 -9.15893e-01 -9.01931e-01 -9.29855e-01
6.83200e+03 -9.14527e-01 -9.00320e-01 -9.28734e-01 -9.15936e-01 -9.01978e-01 -9.29893e-01
6.84000e+03 -9.14572e-01 -9.00370e-01 -9.28775e-01 -9.15978e-01 -9.02025e-01 -9.29931e-01
6.84800e+03 -9.14638e-01 -9.00432e-01 -9.28844e-01 -9.16020e-01 -9.02072e-01 -9.29968e-01
6.85600e+03 -9.14677e-01 -9.00477e-01 -9.28877e-01 -9.16063e-01 -9.02119e-01 -9.30006e-01
6.86400e+03 -9.14714e-01 -9.00521e-01 -9.28907e-01 -9.16105e-01 -9.02166e-01 -9.30044e-01
6.87200e+03 -9.14752e-01 -9.00565e-01 -9.28939e-01 -9.16147e-01 -9.02213e-01 -9.30081e-01
6.88000e+03 -9.14801e-01 -9.00617e-01 -9.28985e-01 -9.16190e-01 -9.02261e-01 -9.30119e-01
6.88800e+03 -9.14847e-01 -9.00667e-01 -9.29028e-01 -9.16232e-01 -9.02308e-01 -9.30156e-01
6.89600e+03 -9.14853e-01 -9.00690e-01 -9.29016e-01 -9.16274e-01 -9.02355e-01 -9.30194e-01
6.90400e+03 -9.14927e-01 -9.00758e-01 -9.29096e-01 -9.16317e-01 -9.02402e-01 -9.30232e-01
6.91200e+03 -9.14965e-01 -9.00802e-01 -9.29127e-01 -9.16359e-01 -9.02449e-01 -9.30269e-01
6.92000e+03 -9.15013e-01 -9.00853e-01 -9.29172e-01 -9.16401e-01 -9.02496e-01 -9.30307e-01
6.92800e+03 -9.15045e-01 -9.00894e-01 -9.29196e-01 -9.16444e-01 -9.02543e-01 -9.30345e-01
6.93600e+03 -9.15103e-01 -9.00951e-01 -9.29255e-01 -9.16486e-01 -9.02590e-01 -9.30382e-01
6.94400e+03 -9.15124e-01 -9.00985e-01 -9.29263e-01 -9.16528e-01 -9.02637e-01 -9.30420e-01
6.95200e+03 -9.15181e-01 -9.01042e-01 -9.29320e-01 -9.16571e-01 -9.02684e-01 -9.30458e-01
6.96000e+03 -9.15215e-01 -9.01083e-01 -9.29346e-01 -9.16613e-01 -9.02731e-01 -9.30495e-01
6.96800e+03 -9.15280e-01 -9.01146e-01 -9.29415e-01 -9.16657e-01 -9.02779e-01 -9.30535e-01
6.97600e+03 -9.15309e-01 -9.01182e-01 -9.29436e-01 -9.16694e-01 -9.02820e-01 -9.30568e-01
6.98400e+03 -9.15354e-01 -9.01231e-01 -9.29477e-01 -9.16694e-01 -9.02820e-01 -9.30568e-01
6.99200e+03 -9.15394e-01 -9.01277e-01 -9.29512e-01 -9.16695e-01 -9.02821e-01 -9.30569e-01
7.00000e+03 -9.15434e-01 -9.01323e-01 -9.29546e-01 -9.16695e-01 -9.02821e-01 -9.30569e-01
7.00800e+03 -9.15482e-01 -9.01374e-01 -9.29591e-01 -9.16695e-01 -9.02821e-01 -9.30570e-01
7.01600e+03 -9.15524e-01 -9.01421e-01 -9.29627e-01 -9.16695e-01 -9.02821e-01 -9.30570e-01
7.02400e+03 -9.15537e-01 -9.01407e-01 -9.29667e-01 -9.16696e-01 -9.02821e-01 -9.30570e-01
7.03200e+03 -9.15588e-01 -9.01460e-01 -9.29716e-01 -9.16696e-01 -9.02821e-01 -9.30571e-01
7.04000e+03 -9.15628e-01 -9.01506e-01 -9.29749e-01 -9.16696e-01 -9.02821e-01 -9.30571e-01
7.04800e+03 -9.15667e-01 -9.01552e-01 -9.29783e-01 -9.16696e-01 -9.02821e-01 -9.30571e-01
7.05600e+03 -9.15695e-01 -9.01557e-01 -9.29834e-01 -9.16697e-01 -9.02822e-01 -9.30572e-01
7.06400e+03 -9.15732e-01 -9.01600e-01 -9.29863e-01 -9.16697e-01 -9.02822e-01 -9.30572e-01
7.07200e+03 -9.15776e-01 -9.01649e-01 -9.29902e-01 -9.16698e-01 -9.02822e-01 -9.30573e-01
7.08000e+03 -9.15823e-01 -9.01699e-01 -9.29946e-01 -9.16698e-01 -9.02823e-01 -9.30574e-01
7.08800e+03 -9.15821e-01 -9.01715e-01 -9.29927e-01 -9.16698e-01 -9.02823e-01 -9.30574e-01
7.09600e+03 -9.15894e-01 -9.01783e-01 -9.30005e-01 -9.16699e-01 -9.02823e-01 -9.30574e-01
7.10400e+03 -9.15936e-01 -9.01830e-01 -9.30043e-01 -9.16699e-01 -9.02823e-01 -9.30575e-01
7.11200e+03 -9.15975e-01 -9.01875e-01 -9.30075e-01 -9.16699e-01 -9.02823e-01 -9.30575e-01
7.12000e+03 -9.16011e-01 -9.01916e-01 -9.30106e-01 -9.16699e-01 -9.02823e-01 -9.30576e-01
7.12800e+03 -9.16055e-01 -9.01961e-01 -9.30150e-01 -9.16700e-01 -9.02824e-01 -9.30576e-01
7.13600e+03 -9.16082e-01 -9.01993e-01 -9.30170e-01 -9.16701e-01 -9.02824e-01 -9.30578e-01
7.14400e+03 -9.16119e-01 -9.02036e-01 -9.30202e-01 -9.16701e-01 -9.02825e-01 -9.30578e-01
7.15200e+03 -9.16147e-01 -9.02065e-01 -9.30229e-01 -9.16702e-01 -9.02825e-01 -9.30578e-01
7.16000e+03 -9.16172e-01 -9.02093e-01 -9.30251e-01 -9.16702e-01 -9.02825e-01 -9.30579e-01
7.16800e+03 -9.16215e-01 -9.02147e-01 -9.30282e-01 -9.16702e-01 -9.02825e-01 -9.30579e-01
7.17600e+03 -9.16244e-01 -9.02180e-01 -9.30309e-01 -9.16702e-01 -9.02825e-01 -9.30580e-01
7.18400e+03 -9.16282e-01 -9.02262e-01 -9.30301e-01 -9.16703e-01 -9.02825e-01 -9.30580e-01
7.19200e+03 -9.16316e-01 -9.02296e-01 -9.30336e-01 -9.16703e-01 -9.02826e-01 -9.30580e-01
7.20000e+03 -9.16335e-01 -9.02311e-01 -9.30358e-01 -9.16703e-01 -9.02826e-01 -9.30581e-01
7.20800e+03 -9.16345e-01 -9.02323e-01 -9.30366e-01 -9.16704e-01 -9.02826e-01 -9.30581e-01
7.21600e+03 -9.16353e-01 -9.02331e-01 -9.30374e-01 -9.16704e-01 -9.02826e-01 -9.30582e-01
7.22400e+03 -9.16365e-01 -9.02342e-01 -9.30388e-01 -9.16704e-01 -9.02826e-01 -9.30582e-01
7.23200e+03 -9.16375e-01 -9.02356e-01 -9.30393e-01 -9.16704e-01 -9.02826e-01 -9.30582e-01
7.24000e+03 -9.16396e-01 -9.02375e-01 -9.30416e-01 -9.16705e-01 -9.02827e-01 -9.30583e-01
7.24800e+03 -9.16395e-01 -9.02377e-01 -9.30412e-01 -9.16706e-01 -9.02828e-01 -9.30585e-01
7.25600e+03 -9.16427e-01 -9.02449e-01 -9.30404e-01 -9.16706e-01 -9.02828e-01 -9.30585e-01
7.26400e+03 -9.16441e-01 -9.02461e-01 -9.30420e-01 -9.16707e-01 -9.02828e-01 -9.30586e-01
7.27200e+03 -9.16443e-01 -9.02462e-01 -9.30423e-01 -9.16707e-01 -9.02828e-01 -9.30586e-01
7.28000e+03 -9.15109e-01 -9.00970e-01 -9.29248e-01 -9.16707e-01 -9.02828e-01 -9.30587e-01
7.28800e+03 -9.16450e-01 -9.02467e-01 -9.30432e-01 -9.16708e-01 -9.02829e-01 -9.30587e-01
7.29600e+03 -9.16447e-01 -9.02465e-01 -9.30429e-01 -9.16708e-01 -9.02829e-01 -9.30587e-01
7.30400e+03 -9.16446e-01 -9.02465e-01 -9.30427e-01 -9.16708e-01 -9.02829e-01 -9.30588e-01
7.31200e+03 -9.16444e-01 -9.02464e-01 -9.30425e-01 -9.16709e-01 -9.02829e-01 -9.30588e-01
7.32000e+03 -9.16455e-01 -9.02471e-01 -9.30440e-01 -9.16709e-01 -9.02829e-01 -9.30589e-01
7.32800e+03 -9.16445e-01 -9.02447e-01 -9.30443e-01 -9.16709e-01 -9.02829e-01 -9.30589e-01
7.33600e+03 -9.16462e-01 -9.02473e-01 -9.30450e-01 -9.16710e-01 -9.02830e-01 -9.30589e-01
7.34400e+03 -9.16462e-01 -9.02473e-01 -9.30450e-01 -9.16710e-01 -9.02830e-01 -9.30590e-01
7.35200e+03 -9.16463e-01 -9.02474e-01 -9.30451e-01 -9.16710e-01 -9.02830e-01 -9.30590e-01
7.36000e+03 -9.16461e-01 -9.02473e-01 -9.30449e-01 -9.16710e-01 -9.02830e-01 -9.30591e-01
7.36800e+03 -9.16455e-01 -9.02469e-01 -9.30441e-01 -9.16711e-01 -9.02830e-01 -9.30591e-01
7.37600e+03 -9.16468e-01 -9.02478e-01 -9.30459e-01 -9.16711e-01 -9.02831e-01 -9.30591e-01
7.38400e+03 -9.16498e-01 -9.02529e-01 -9.30467e-01 -9.16711e-01 -9.02831e-01 -9.30592e-01
7.39200e+03 -9.16497e-01 -9.02529e-01 -9.30466e-01 -9.16712e-01 -9.02831e-01 -9.30593e-01
7.40000e+03 -9.16499e-01 -9.02527e-01 -9.30471e-01 -9.16712e-01 -9.02831e-01 -9.30593e-01
7.40800e+03 -9.16494e-01 -9.02524e-01 -9.30464e-01 -9.16712e-01 -9.02832e-01 -9.30593e-01
7.41600e+03 -9.16480e-01 -9.02479e-01 -9.30481e-01 -9.16713e-01 -9.02832e-01 -9.30594e-01
7.42400e+03 -9.16482e-01 -9.02481e-01 -9.30483e-01 -9.16714e-01 -9.02832e-01 -9.30595e-01
7.43200e+03 -9.16481e-01 -9.02480e-01 -9.30483e-01 -9.16714e-01 -9.02832e-01 -9.30595e-01
7.44000e+03 -9.16483e-01 -9.02481e-01 -9.30485e-01 -9.16714e-01 -9.02833e-01 -9.30596e-01
7.44800e+03 -9.16491e-01 -9.02486e-01 -9.30496e-01 -9.16715e-01 -9.02833e-01 -9.30597e-01
7.45600e+03 -9.16484e-01 -9.02482e-01 -9.30486e-01 -9.16715e-01 -9.02833e-01 -9.30597e-01
7.46400e+03 -9.16493e-01 -9.02488e-01 -9.30498e-01 -9.16716e-01 -9.02834e-01 -9.30598e-01
7.47200e+03 -9.16494e-01 -9.02488e-01 -9.30499e-01 -9.16716e-01 -9.02834e-01 -9.30598e-01
7.48000e+03 -9.16496e-01 -9.02490e-01 -9.30503e-01 -9.16717e-01 -9.02834e-01 -9.30599e-01
7.48800e+03 -9.16495e-01 -9.02489e-01 -9.30501e-01 -9.16717e-01 -9.02834e-01 -9.30600e-01
7.49600e+03 -9.16500e-01 -9.02492e-01 -9.30508e-01 -9.16717e-01 -9.02835e-01 -9.30600e-01
7.50400e+03 -9.16503e-01 -9.02494e-01 -9.30512e-01 -9.16718e-01 -9.02835e-01 -9.30601e-01
7.51200e+03 -9.16505e-01 -9.02495e-01 -9.30514e-01 -9.16718e-01 -9.02835e-01 -9.30601e-01
7.52000e+03 -9.16502e-01 -9.02493e-01 -9.30510e-01 -9.16718e-01 -9.02835e-01 -9.30601e-01
7.52800e+03 -9.16505e-01 -9.02496e-01 -9.30515e-01 -9.16719e-01 -9.02835e-01 -9.30602e-01
7.53600e+03 -9.16508e-01 -9.02498e-01 -9.30519e-01 -9.16719e-01 -9.02836e-01 -9.30602e-01
7.54400e+03 -9.16509e-01 -9.02498e-01 -9.30520e-01 -9.16719e-01 -9.02836e-01 -9.30603e-01
7.55200e+03 -9.16522e-01 -9.02525e-01 -9.30520e-01 -9.16720e-01 -9.02836e-01 -9.30603e-01
7.56000e+03 -9.16526e-01 -9.02528e-01 -9.30525e-01 -9.16720e-01 -9.02836e-01 -9.30604e-01
7.56800e+03 -9.16525e-01 -9.02527e-01 -9.30523e-01 -9.16720e-01 -9.02837e-01 -9.30604e-01
7.57600e+03 -9.16525e-01 -9.02527e-01 -9.30523e-01 -9.16721e-01 -9.02837e-01 -9.30605e-01
7.58400e+03 -9.16526e-01 -9.02528e-01 -9.30525e-01 -9.16721e-01 -9.02837e-01 -9.30605e-01
7.59200e+03 -9.16527e-01 -9.02528e-01 -9.30526e-01 -9.16721e-01 -9.02837e-01 -9.30606e-01
7.60000e+03 -9.16529e-01 -9.02529e-01 -9.30529e-01 -9.16722e-01 -9.02837e-01 -9.30606e-01
7.60800e+03 -9.16533e-01 -9.02532e-01 -9.30534e-01 -9.16722e-01 -9.02838e-01 -9.30607e-01
7.61600e+03 -9.16478e-01 -9.02400e-01 -9.30555e-01 -9.16722e-01 -9.02838e-01 -9.30607e-01
7.62400e+03 -9.16477e-01 -9.02400e-01 -9.30554e-01 -9.16723e-01 -9.02838e-01 -9.30608e-01
7.63200e+03 -9.16481e-01 -9.02403e-01 -9.30560e-01 -9.16723e-01 -9.02838e-01 -9.30608e-01
7.64000e+03 -9.16480e-01 -9.02401e-01 -9.30558e-01 -9.16724e-01 -9.02839e-01 -9.30609e-01
7.64800e+03 -9.16481e-01 -9.02402e-01 -9.30560e-01 -9.16725e-01 -9.02839e-01 -9.30610e-01
7.65600e+03 -9.16484e-01 -9.02404e-01 -9.30564e-01 -9.16725e-01 -9.02839e-01 -9.30610e-01
7.66400e+03 -9.16464e-01 -9.02366e-01 -9.30561e-01 -9.16725e-01 -9.02840e-01 -9.30611e-01
7.67200e+03 -9.16464e-01 -9.02367e-01 -9.30562e-01 -9.16726e-01 -9.02840e-01 -9.30611e-01
7.68000e+03 -9.16468e-01 -9.02369e-01 -9.30567e-01 -9.16726e-01 -9.02840e-01 -9.30612e-01
7.68800e+03 -9.16430e-01 -9.02280e-01 -9.30579e-01 -9.16726e-01 -9.02840e-01 -9.30612e-01
7.69600e+03 -9.16433e-01 -9.02282e-01 -9.30584e-01 -9.16727e-01 -9.02841e-01 -9.30613e-01
7.70400e+03 -9.16435e-01 -9.02284e-01 -9.30586e-01 -9.16727e-01 -9.02841e-01 -9.30614e-01
7.71200e+03 -9.16435e-01 -9.02283e-01 -9.30587e-01 -9.16728e-01 -9.02841e-01 -9.30614e-01
7.72000e+03 -9.16435e-01 -9.02284e-01 -9.30587e-01 -9.16728e-01 -9.02841e-01 -9.30615e-01
7.72800e+03 -9.16435e-01 -9.02284e-01 -9.30586e-01 -9.16728e-01 -9.02842e-01 -9.30615e-01
7.73600e+03 -9.16439e-01 -9.02287e-01 -9.30592e-01 -9.16729e-01 -9.02842e-01 -9.30616e-01
7.74400e+03 -9.16440e-01 -9.02287e-01 -9.30594e-01 -9.16729e-01 -9.02842e-01 -9.30616e-01
7.75200e+03 -9.16441e-01 -9.02287e-01 -9.30594e-01 -9.16730e-01 -9.02842e-01 -9.30617e-01
7.76000e+03 -9.16469e-01 -9.02343e-01 -9.30595e-01 -9.16730e-01 -9.02842e-01 -9.30617e-01
7.76800e+03 -9.16484e-01 -9.02361e-01 -9.30607e-01 -9.16730e-01 -9.02843e-01 -9.30618e-01
7.77600e+03 -9.16484e-01 -9.02361e-01 -9.30607e-01 -9.16731e-01 -9.02843e-01 -9.30618e-01
7.78400e+03 -9.16486e-01 -9.02362e-01 -9.30609e-01 -9.16731e-01 -9.02843e-01 -9.30618e-01
7.79200e+03 -9.16487e-01 -9.02363e-01 -9.30610e-01 -9.16731e-01 -9.02843e-01 -9.30619e-01
7.80000e+03 -9.16489e-01 -9.02364e-01 -9.30613e-01 -9.16731e-01 -9.02843e-01 -9.30619e-01
7.80800e+03 -9.16487e-01 -9.02363e-01 -9.30610e-01 -9.16731e-01 -9.02843e-01 -9.30619e-01
7.81600e+03 -9.16490e-01 -9.02365e-01 -9.30615e-01 -9.16732e-01 -9.02844e-01 -9.30620e-01
7.82400e+03 -9.16491e-01 -9.02366e-01 -9.30617e-01 -9.16732e-01 -9.02844e-01 -9.30620e-01
7.83200e+03 -9.16488e-01 -9.02365e-01 -9.30611e-01 -9.16732e-01 -9.02844e-01 -9.30621e-01
7.84000e+03 -9.16488e-01 -9.02365e-01 -9.30611e-01 -9.16733e-01 -9.02844e-01 -9.30621e-01
7.84800e+03 -9.16490e-01 -9.02367e-01 -9.30613e-01 -9.16733e-01 -9.02844e-01 -9.30621e-01
7.85600e+03 -9.16490e-01 -9.02366e-01 -9.30613e-01 -9.16733e-01 -9.02845e-01 -9.30622e-01
7.86400e+03 -9.16492e-01 -9.02368e-01 -9.30616e-01 -9.16734e-01 -9.02845e-01 -9.30622e-01
7.87200e+03 -9.16490e-01 -9.02367e-01 -9.30614e-01 -9.16734e-01 -9.02845e-01 -9.30623e-01
7.88000e+03 -9.16493e-01 -9.02368e-01 -9.30617e-01 -9.16734e-01 -9.02845e-01 -9.30623e-01
7.88800e+03 -9.16494e-01 -9.02369e-01 -9.30618e-01 -9.16735e-01 -9.02845e-01 -9.30624e-01
7.89600e+03 -9.16494e-01 -9.02369e-01 -9.30619e-01 -9.16735e-01 -9.02846e-01 -9.30624e-01
7.90400e+03 -9.16495e-01 -9.02369e-01 -9.30620e-01 -9.16735e-01 -9.02846e-01 -9.30624e-01
7.91200e+03 -9.16496e-01 -9.02370e-01 -9.30621e-01 -9.16735e-01 -9.02846e-01 -9.30625e-01
7.92000e+03 -9.16497e-01 -9.02371e-01 -9.30623e-01 -9.16736e-01 -9.02846e-01 -9.30625e-01
7.92800e+03 -9.16496e-01 -9.02370e-01 -9.30621e-01 -9.16736e-01 -9.02846e-01 -9.30625e-01
7.93600e+03 -9.16497e-01 -9.02371e-01 -9.30623e-01 -9.16736e-01 -9.02846e-01 -9.30626e-01
7.94400e+03 -9.16498e-01 -9.02372e-01 -9.30625e-01 -9.16736e-01 -9.02847e-01 -9.30626e-01
7.95200e+03 -9.16497e-01 -9.02371e-01 -9.30623e-01 -9.16737e-01 -9.02847e-01 -9.30626e-01
7.96000e+03 -9.16500e-01 -9.02373e-01 -9.30627e-01 -9.16737e-01 -9.02847e-01 -9.30627e-01
7.96800e+03 -9.16499e-01 -9.02372e-01 -9.30626e-01 -9.16737e-01 -9.02847e-01 -9.30627e-01
7.97600e+03 -9.16500e-01 -9.02373e-01 -9.30627e-01 -9.16737e-01 -9.02847e-01 -9.30627e-01
7.98400e+03 -9.16500e-01 -9.02373e-01 -9.30628e-01 -9.16737e-01 -9.02847e-01 -9.30628e-01
7.99200e+03 -9.16500e-01 -9.02373e-01 -9.30628e-01 -9.16738e-01 -9.02847e-01 -9.30628e-01
8.00000e+03 -9.16502e-01 -9.02374e-01 -9.30629e-01 -9.16738e-01 -9.02848e-01 -9.30628e-01
8.00800e+03 -9.16499e-01 -9.02372e-01 -9.30626e-01 -9.16738e-01 -9.02848e-01 -9.30628e-01
8.01600e+03 -9.16501e-01 -9.02373e-01 -9.30628e-01 -9.16738e-01 -9.02848e-01 -9.30629e-01
8.02400e+03 -9.16527e-01 -9.02432e-01 -9.30622e-01 -9.16738e-01 -9.02848e-01 -9.30629e-01
8.03200e+03 -9.16526e-01 -9.02432e-01 -9.30620e-01 -9.16739e-01 -9.02848e-01 -9.30629e-01
8.04000e+03 -9.16527e-01 -9.02432e-01 -9.30622e-01 -9.16739e-01 -9.02848e-01 -9.30630e-01
8.04800e+03 -9.16527e-01 -9.02433e-01 -9.30622e-01 -9.16739e-01 -9.02848e-01 -9.30630e-01
8.05600e+03 -9.16553e-01 -9.02482e-01 -9.30624e-01 -9.16739e-01 -9.02848e-01 -9.30630e-01
8.06400e+03 -9.16554e-01 -9.02482e-01 -9.30625e-01 -9.16739e-01 -9.02849e-01 -9.30630e-01
8.07200e+03 -9.16552e-01 -9.02481e-01 -9.30623e-01 -9.16740e-01 -9.02849e-01 -9.30631e-01
8.08000e+03 -9.16555e-01 -9.02483e-01 -9.30628e-01 -9.16740e-01 -9.02849e-01 -9.30631e-01
8.08800e+03 -9.16556e-01 -9.02484e-01 -9.30629e-01 -9.16740e-01 -9.02849e-01 -9.30631e-01
8.09600e+03 -9.16556e-01 -9.02484e-01 -9.30628e-01 -9.16740e-01 -9.02849e-01 -9.30631e-01
8.10400e+03 -9.16555e-01 -9.02483e-01 -9.30626e-01 -9.16740e-01 -9.02849e-01 -9.30631e-01
8.11200e+03 -9.16557e-01 -9.02484e-01 -9.30629e-01 -9.16740e-01 -9.02849e-01 -9.30632e-01
8.12000e+03 -9.16557e-01 -9.02484e-01 -9.30629e-01 -9.16741e-01 -9.02849e-01 -9.30632e-01
8.12800e+03 -9.16557e-01 -9.02485e-01 -9.30630e-01 -9.16741e-01 -9.02849e-01 -9.30632e-01
8.13600e+03 -9.16557e-01 -9.02485e-01 -9.30630e-01 -9.16741e-01 -9.02850e-01 -9.30632e-01
8.14400e+03 -9.16558e-01 -9.02485e-01 -9.30631e-01 -9.16741e-01 -9.02850e-01 -9.30633e-01
8.15200e+03 -9.16558e-01 -9.02485e-01 -9.30630e-01 -9.16741e-01 -9.02850e-01 -9.30633e-01
8.16000e+03 -9.16559e-01 -9.02486e-01 -9.30632e-01 -9.16741e-01 -9.02850e-01 -9.30633e-01
8.16800e+03 -9.16559e-01 -9.02486e-01 -9.30633e-01 -9.16742e-01 -9.02850e-01 -9.30633e-01
8.17600e+03 -9.16558e-01 -9.02485e-01 -9.30631e-01 -9.16742e-01 -9.02850e-01 -9.30633e-01
8.18400e+03 -9.16544e-01 -9.02448e-01 -9.30640e-01 -9.16742e-01 -9.02850e-01 -9.30634e-01
8.19200e+03 -9.16544e-01 -9.02448e-01 -9.30640e-01 -9.16742e-01 -9.02850e-01 -9.30634e-01
8.20000e+03 -9.16546e-01 -9.02449e-01 -9.30642e-01 -9.16742e-01 -9.02850e-01 -9.30634e-01
8.20800e+03 -9.16544e-01 -9.02448e-01 -9.30641e-01 -9.16742e-01 -9.02850e-01 -9.30634e-01
8.21600e+03 -9.16545e-01 -9.02448e-01 -9.30641e-01 -9.16742e-01 -9.02850e-01 -9.30634e-01
8.22400e+03 -9.16542e-01 -9.02448e-01 -9.30636e-01 -9.16742e-01 -9.02850e-01 -9.30634e-01
8.23200e+03 -9.16542e-01 -9.02448e-01 -9.30636e-01 -9.16743e-01 -9.02851e-01 -9.30635e-01
8.24000e+03 -9.16542e-01 -9.02448e-01 -9.30636e-01 -9.16743e-01 -9.02851e-01 -9.30635e-01
8.24800e+03 -9.16542e-01 -9.02448e-01 -9.30637e-01 -9.16743e-01 -9.02851e-01 -9.30635e-01
8.25600e+03 -9.16527e-01 -9.02417e-01 -9.30638e-01 -9.16743e-01 -9.02851e-01 -9.30635e-01
8.26400e+03 -9.16528e-01 -9.02417e-01 -9.30639e-01 -9.16743e-01 -9.02851e-01 -9.30635e-01
8.27200e+03 -9.16527e-01 -9.02416e-01 -9.30638e-01 -9.16743e-01 -9.02851e-01 -9.30636e-01
8.28000e+03 -9.16528e-01 -9.02417e-01 -9.30638e-01 -9.16743e-01 -9.02851e-01 -9.30636e-01
8.28800e+03 -9.16534e-01 -9.02424e-01 -9.30645e-01 -9.16743e-01 -9.02851e-01 -9.30636e-01
8.29600e+03 -9.16535e-01 -9.02424e-01 -9.30645e-01 -9.16744e-01 -9.02851e-01 -9.30636e-01
8.30400e+03 -9.16535e-01 -9.02424e-01 -9.30646e-01 -9.16744e-01 -9.02851e-01 -9.30636e-01
8.31200e+03 -9.16535e-01 -9.02424e-01 -9.30646e-01 -9.16744e-01 -9.02851e-01 -9.30636e-01
8.32000e+03 -9.16535e-01 -9.02424e-01 -9.30646e-01 -9.16744e-01 -9.02851e-01 -9.30636e-01
8.32800e+03 -9.16545e-01 -9.02448e-01 -9.30643e-01 -9.16744e-01 -9.02851e-01 -9.30637e-01
8.33600e+03 -9.16551e-01 -9.02454e-01 -9.30648e-01 -9.16744e-01 -9.02852e-01 -9.30637e-01
8.34400e+03 -9.16551e-01 -9.02454e-01 -9.30648e-01 -9.16744e-01 -9.02852e-01 -9.30637e-01
8.35200e+03 -9.16552e-01 -9.02455e-01 -9.30649e-01 -9.16744e-01 -9.02852e-01 -9.30637e-01
8.36000e+03 -9.16517e-01 -9.02388e-01 -9.30646e-01 -9.16744e-01 -9.02852e-01 -9.30637e-01
8.36800e+03 -9.16516e-01 -9.02388e-01 -9.30645e-01 -9.16745e-01 -9.02852e-01 -9.30637e-01
8.37600e+03 -9.16517e-01 -9.02388e-01 -9.30646e-01 -9.16745e-01 -9.02852e-01 -9.30637e-01
8.38400e+03 -9.16478e-01 -9.02311e-01 -9.30645e-01 -9.16745e-01 -9.02852e-01 -9.30638e-01
8.39200e+03 -9.16478e-01 -9.02311e-01 -9.30644e-01 -9.16745e-01 -9.02852e-01 -9.30638e-01
8.40000e+03 -9.16483e-01 -9.02317e-01 -9.30649e-01 -9.16745e-01 -9.02852e-01 -9.30638e-01
8.40800e+03 -9.16485e-01 -9.02318e-01 -9.30651e-01 -9.16745e-01 -9.02852e-01 -9.30638e-01
8.41600e+03 -9.16504e-01 -9.02367e-01 -9.30642e-01 -9.16745e-01 -9.02852e-01 -9.30638e-01
8.42400e+03 -9.16504e-01 -9.02366e-01 -9.30641e-01 -9.16745e-01 -9.02852e-01 -9.30638e-01
8.43200e+03 -9.16505e-01 -9.02367e-01 -9.30643e-01 -9.16745e-01 -9.02852e-01 -9.30638e-01
8.44000e+03 -9.16505e-01 -9.02367e-01 -9.30643e-01 -9.16745e-01 -9.02852e-01 -9.30638e-01
8.44800e+03 -9.16505e-01 -9.02367e-01 -9.30643e-01 -9.16745e-01 -9.02852e-01 -9.30639e-01
8.45600e+03 -9.16506e-01 -9.02367e-01 -9.30644e-01 -9.16746e-01 -9.02852e-01 -9.30639e-01
8.46400e+03 -9.16506e-01 -9.02368e-01 -9.30644e-01 -9.16746e-01 -9.02852e-01 -9.30639e-01
8.47200e+03 -9.16506e-01 -9.02368e-01 -9.30644e-01 -9.16746e-01 -9.02853e-01 -9.30639e-01
8.48000e+03 -9.16506e-01 -9.02368e-01 -9.30644e-01 -9.16746e-01 -9.02853e-01 -9.30639e-01
8.48800e+03 -9.16506e-01 -9.02368e-01 -9.30644e-01 -9.16746e-01 -9.02853e-01 -9.30639e-01
8.49600e+03 -9.16506e-01 -9.02368e-01 -9.30645e-01 -9.16746e-01 -9.02853e-01 -9.30639e-01
8.50400e+03 -9.16507e-01 -9.02368e-01 -9.30645e-01 -9.16746e-01 -9.02853e-01 -9.30639e-01
8.51200e+03 -9.16506e-01 -9.02368e-01 -9.30645e-01 -9.16746e-01 -9.02853e-01 -9.30639e-01
8.52000e+03 -9.16506e-01 -9.02368e-01 -9.30645e-01 -9.16746e-01 -9.02853e-01 -9.30639e-01
8.52800e+03 -9.16507e-01 -9.02368e-01 -9.30645e-01 -9.16746e-01 -9.02853e-01 -9.30640e-01
8.53600e+03 -9.16507e-01 -9.02368e-01 -9.30646e-01 -9.16746e-01 -9.02853e-01 -9.30640e-01
8.54400e+03 -9.16507e-01 -9.02369e-01 -9.30646e-01 -9.16746e-01 -9.02853e-01 -9.30640e-01
8.55200e+03 -9.04163e-01 -8.72648e-01 -9.35677e-01 -9.16746e-01 -9.02853e-01 -9.30640e-01
8.56000e+03 -9.16458e-01 -9.02250e-01 -9.30667e-01 -9.16746e-01 -9.02853e-01 -9.30640e-01
8.56800e+03 -9.16458e-01 -9.02250e-01 -9.30667e-01 -9.16747e-01 -9.02853e-01 -9.30640e-01
8.57600e+03 -9.16448e-01 -9.02224e-01 -9.30671e-01 -9.16747e-01 -9.02853e-01 -9.30640e-01
8.58400e+03 -9.16448e-01 -9.02224e-01 -9.30671e-01 -9.16747e-01 -9.02853e-01 -9.30640e-01
8.59200e+03 -9.16448e-01 -9.02225e-01 -9.30672e-01 -9.16747e-01 -9.02853e-01 -9.30640e-01
8.60000e+03 -9.16448e-01 -9.02225e-01 -9.30672e-01 -9.16747e-01 -9.02853e-01 -9.30640e-01
8.60800e+03 -9.16449e-01 -9.02225e-01 -9.30673e-01 -9.16747e-01 -9.02853e-01 -9.30640e-01
8.61600e+03 -9.16503e-01 -9.02356e-01 -9.30650e-01 -9.16747e-01 -9.02853e-01 -9.30640e-01
8.62400e+03 -9.16503e-01 -9.02356e-01 -9.30650e-01 -9.16747e-01 -9.02853e-01 -9.30641e-01
8.63200e+03 -9.16503e-01 -9.02356e-01 -9.30650e-01 -9.16747e-01 -9.02853e-01 -9.30641e-01
8.64000e+03 -9.16502e-01 -9.02355e-01 -9.30649e-01 -9.16747e-01 -9.02853e-01 -9.30641e-01
8.64800e+03 -9.16503e-01 -9.02356e-01 -9.30651e-01 -9.16747e-01 -9.02853e-01 -9.30641e-01
8.65600e+03 -9.16504e-01 -9.02356e-01 -9.30651e-01 -9.16747e-01 -9.02853e-01 -9.30641e-01
8.66400e+03 -9.16524e-01 -9.02394e-01 -9.30654e-01 -9.16747e-01 -9.02853e-01 -9.30641e-01
8.67200e+03 -9.16524e-01 -9.02394e-01 -9.30654e-01 -9.16747e-01 -9.02853e-01 -9.30641e-01
8.68000e+03 -9.16524e-01 -9.02394e-01 -9.30654e-01 -9.16747e-01 -9.02854e-01 -9.30641e-01
8.68800e+03 -9.16561e-01 -9.02482e-01 -9.30640e-01 -9.16747e-01 -9.02854e-01 -9.30641e-01
8.69600e+03 -9.16561e-01 -9.02482e-01 -9.30640e-01 -9.16747e-01 -9.02854e-01 -9.30641e-01
8.70400e+03 -9.16561e-01 -9.02482e-01 -9.30640e-01 -9.16747e-01 -9.02854e-01 -9.30641e-01
8.71200e+03 -9.16561e-01 -9.02482e-01 -9.30640e-01 -9.16747e-01 -9.02854e-01 -9.30641e-01
8.72000e+03 -9.16562e-01 -9.02483e-01 -9.30641e-01 -9.16747e-01 -9.02854e-01 -9.30641e-01
8.72800e+03 -9.16562e-01 -9.02483e-01 -9.30641e-01 -9.16748e-01 -9.02854e-01 -9.30641e-01
8.73600e+03 -9.16562e-01 -9.02483e-01 -9.30641e-01 -9.16748e-01 -9.02854e-01 -9.30641e-01
8.74400e+03 -9.16562e-01 -9.02483e-01 -9.30641e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.75200e+03 -9.16562e-01 -9.02483e-01 -9.30641e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.76000e+03 -9.16562e-01 -9.02483e-01 -9.30641e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.76800e+03 -9.16562e-01 -9.02483e-01 -9.30641e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.77600e+03 -9.16562e-01 -9.02483e-01 -9.30641e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.78400e+03 -9.16562e-01 -9.02483e-01 -9.30641e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.79200e+03 -9.16562e-01 -9.02483e-01 -9.30642e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.80000e+03 -9.16562e-01 -9.02483e-01 -9.30642e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.80800e+03 -9.16563e-01 -9.02483e-01 -9.30642e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.81600e+03 -9.16563e-01 -9.02483e-01 -9.30642e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.82400e+03 -9.16563e-01 -9.02483e-01 -9.30642e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.83200e+03 -9.16567e-01 -9.02485e-01 -9.30650e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.84000e+03 -9.16532e-01 -9.02399e-01 -9.30665e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.84800e+03 -9.16532e-01 -9.02399e-01 -9.30665e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.85600e+03 -9.16532e-01 -9.02399e-01 -9.30665e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.86400e+03 -9.16532e-01 -9.02399e-01 -9.30665e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.87200e+03 -9.16532e-01 -9.02399e-01 -9.30666e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.88000e+03 -9.16532e-01 -9.02399e-01 -9.30666e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.88800e+03 -9.16532e-01 -9.02399e-01 -9.30666e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.89600e+03 -9.16532e-01 -9.02399e-01 -9.30666e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.90400e+03 -9.16533e-01 -9.02399e-01 -9.30666e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.91200e+03 -9.16532e-01 -9.02399e-01 -9.30666e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.92000e+03 -9.16532e-01 -9.02399e-01 -9.30666e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.92800e+03 -9.16533e-01 -9.02399e-01 -9.30666e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.93600e+03 -9.16533e-01 -9.02399e-01 -9.30666e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.94400e+03 -9.16533e-01 -9.02399e-01 -9.30666e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.95200e+03 -9.16533e-01 -9.02399e-01 -9.30666e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.96000e+03 -9.16533e-01 -9.02399e-01 -9.30666e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.96800e+03 -9.16532e-01 -9.02399e-01 -9.30666e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.97600e+03 -9.16533e-01 -9.02400e-01 -9.30667e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.98400e+03 -9.16533e-01 -9.02399e-01 -9.30666e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
8.99200e+03 -9.16533e-01 -9.02400e-01 -9.30667e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
9.00000e+03 -9.16533e-01 -9.02399e-01 -9.30667e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
9.00800e+03 -9.16533e-01 -9.02399e-01 -9.30667e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
9.01600e+03 -9.16533e-01 -9.02399e-01 -9.30667e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
9.02400e+03 -9.16533e-01 -9.02399e-01 -9.30667e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
9.03200e+03 -9.16533e-01 -9.02400e-01 -9.30667e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
9.04000e+03 -9.16533e-01 -9.02399e-01 -9.30667e-01 -9.16748e-01 -9.02854e-01 -9.30642e-01
9.04800e+03 -9.16534e-01 -9.02400e-01 -9.30667e-01 -9.16748e-01 -9.02854e-01 -9.30643e-01
9.05600e+03 -9.16534e-01 -9.02400e-01 -9.30668e-01 -9.16748e-01 -9.02854e-01 -9.30643e-01
9.06400e+03 -9.16534e-01 -9.02400e-01 -9.30667e-01 -9.16748e-01 -9.02854e-01 -9.30643e-01
9.07200e+03 -9.16534e-01 -9.02400e-01 -9.30668e-01 -9.16748e-01 -9.02854e-01 -9.30643e-01
9.08000e+03 -9.16534e-01 -9.02400e-01 -9.30668e-01 -9.16748e-01 -9.02854e-01 -9.30643e-01
9.08800e+03 -9.16534e-01 -9.02400e-01 -9.30668e-01 -9.16748e-01 -9.02854e-01 -9.30643e-01
9.09600e+03 -9.16534e-01 -9.02400e-01 -9.30667e-01 -9.16749e-01 -9.02854e-01 -9.30643e-01
9.10400e+03 -9.16534e-01 -9.02400e-01 -9.30668e-01 -9.16749e-01 -9.02854e-01 -9.30643e-01
9.11200e+03 -9.16534e-01 -9.02400e-01 -9.30668e-01 -9.16749e-01 -9.02854e-01 -9.30643e-01
9.12000e+03 -9.16534e-01 -9.02400e-01 -9.30668e-01 -9.16749e-01 -9.02854e-01 -9.30643e-01
9.12800e+03 -9.16534e-01 -9.02400e-01 -9.30668e-01 -9.16749e-01 -9.02854e-01 -9.30643e-01
9.13600e+03 -9.16534e-01 -9.02400e-01 -9.30668e-01 -9.16749e-01 -9.02854e-01 -9.30643e-01
9.14400e+03 -9.16522e-01 -9.02372e-01 -9.30673e-01 -9.16749e-01 -9.02854e-01 -9.30643e-01
9.15200e+03 -9.16522e-01 -9.02372e-01 -9.30673e-01 -9.16749e-01 -9.02854e-01 -9.30643e-01
9.16000e+03 -9.16473e-01 -9.02253e-01 -9.30693e-01 -9.16749e-01 -9.02854e-01 -9.30643e-01
9.16800e+03 -9.16473e-01 -9.02253e-01 -9.30693e-01 -9.16749e-01 -9.02854e-01 -9.30643e-01
9.17600e+03 -9.16473e-01 -9.02253e-01 -9.30693e-01 -9.16749e-01 -9.02854e-01 -9.30643e-01
9.18400e+03 -9.16489e-01 -9.02291e-01 -9.30687e-01 -9.16749e-01 -9.02854e-01 -9.30643e-01
9.19200e+03 -9.16489e-01 -9.02291e-01 -9.30687e-01 -9.16749e-01 -9.02854e-01 -9.30643e-01
9.20000e+03 -9.16489e-01 -9.02291e-01 -9.30687e-01 -9.16749e-01 -9.02854e-01 -9.30643e-01
9.20800e+03 -9.16489e-01 -9.02291e-01 -9.30687e-01 -9.16749e-01 -9.02854e-01 -9.30643e-01
9.21600e+03 -9.16489e-01 -9.02291e-01 -9.30687e-01 -9.16749e-01 -9.02854e-01 -9.30643e-01
9.22400e+03 -9.16494e-01 -9.02293e-01 -9.30695e-01 -9.16749e-01 -9.02854e-01 -9.30643e-01
9.23200e+03 -9.16494e-01 -9.02293e-01 -9.30695e-01 -9.16749e-01 -9.02854e-01 -9.30643e-01
9.24000e+03 -9.16494e-01 -9.02293e-01 -9.30695e-01 -9.16749e-01 -9.02854e-01 -9.30643e-01
9.24800e+03 -9.16494e-01 -9.02293e-01 -9.30695e-01 -9.16749e-01 -9.02854e-01 -9.30643e-01
9.25600e+03 -9.16515e-01 -9.02331e-01 -9.30699e-01 -9.16749e-01 -9.02854e-01 -9.30643e-01
9.26400e+03 -9.16515e-01 -9.02331e-01 -9.30698e-01 -9.16749e-01 -9.02854e-01 -9.30643e-01
9.27200e+03 -9.16515e-01 -9.02331e-01 -9.30699e-01 -9.16749e-01 -9.02854e-01 -9.30643e-01
9.28000e+03 -9.16506e-01 -9.02324e-01 -9.30688e-01 -9.16749e-01 -9.02854e-01 -9.30643e-01
9.28800e+03 -9.16506e-01 -9.02324e-01 -9.30688e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.29600e+03 -9.16506e-01 -9.02324e-01 -9.30688e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.30400e+03 -9.16506e-01 -9.02324e-01 -9.30688e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.31200e+03 -9.16506e-01 -9.02324e-01 -9.30688e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.32000e+03 -9.16506e-01 -9.02324e-01 -9.30688e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.32800e+03 -9.16506e-01 -9.02324e-01 -9.30688e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.33600e+03 -9.16506e-01 -9.02324e-01 -9.30688e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.34400e+03 -9.16506e-01 -9.02324e-01 -9.30688e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.35200e+03 -9.16506e-01 -9.02324e-01 -9.30688e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.36000e+03 -9.16541e-01 -9.02390e-01 -9.30692e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.36800e+03 -9.16541e-01 -9.02391e-01 -9.30692e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.37600e+03 -9.16541e-01 -9.02391e-01 -9.30692e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.38400e+03 -9.16581e-01 -9.02468e-01 -9.30694e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.39200e+03 -9.16581e-01 -9.02467e-01 -9.30694e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.40000e+03 -9.16581e-01 -9.02468e-01 -9.30694e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.40800e+03 -9.16581e-01 -9.02468e-01 -9.30694e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.41600e+03 -9.16581e-01 -9.02468e-01 -9.30694e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.42400e+03 -9.16581e-01 -9.02468e-01 -9.30694e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.43200e+03 -9.16581e-01 -9.02468e-01 -9.30695e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.44000e+03 -9.16552e-01 -9.02416e-01 -9.30688e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.44800e+03 -9.16552e-01 -9.02416e-01 -9.30688e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.45600e+03 -9.16552e-01 -9.02416e-01 -9.30688e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.46400e+03 -9.16552e-01 -9.02416e-01 -9.30688e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.47200e+03 -9.16552e-01 -9.02416e-01 -9.30688e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.48000e+03 -9.16552e-01 -9.02416e-01 -9.30689e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.48800e+03 -9.16552e-01 -9.02416e-01 -9.30688e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.49600e+03 -9.16552e-01 -9.02416e-01 -9.30689e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.50400e+03 -9.16553e-01 -9.02416e-01 -9.30689e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.51200e+03 -9.16552e-01 -9.02416e-01 -9.30688e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.52000e+03 -9.16553e-01 -9.02416e-01 -9.30689e-01 -9.16749e-01 -9.02855e-01 -9.30643e-01
9.52800e+03 -9.16552e-01 -9.02416e-01 -9.30689e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.53600e+03 -9.16553e-01 -9.02417e-01 -9.30689e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.54400e+03 -9.16553e-01 -9.02416e-01 -9.30689e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.55200e+03 -9.16553e-01 -9.02417e-01 -9.30689e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.56000e+03 -9.16602e-01 -9.02535e-01 -9.30669e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.56800e+03 -9.16602e-01 -9.02535e-01 -9.30669e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.57600e+03 -9.16613e-01 -9.02561e-01 -9.30665e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.58400e+03 -9.16613e-01 -9.02561e-01 -9.30665e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.59200e+03 -9.16613e-01 -9.02561e-01 -9.30665e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.60000e+03 -9.16613e-01 -9.02561e-01 -9.30665e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.60800e+03 -9.16613e-01 -9.02561e-01 -9.30665e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.61600e+03 -9.16613e-01 -9.02561e-01 -9.30665e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.62400e+03 -9.16613e-01 -9.02561e-01 -9.30665e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.63200e+03 -9.16613e-01 -9.02561e-01 -9.30665e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.64000e+03 -9.16613e-01 -9.02561e-01 -9.30665e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.64800e+03 -9.16613e-01 -9.02561e-01 -9.30665e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.65600e+03 -9.16613e-01 -9.02561e-01 -9.30665e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.66400e+03 -9.16613e-01 -9.02561e-01 -9.30665e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.67200e+03 -9.16613e-01 -9.02561e-01 -9.30665e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.68000e+03 -9.16613e-01 -9.02561e-01 -9.30665e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.68800e+03 -9.16597e-01 -9.02522e-01 -9.30671e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.69600e+03 -9.16597e-01 -9.02523e-01 -9.30671e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.70400e+03 -9.16597e-01 -9.02523e-01 -9.30671e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.71200e+03 -9.16597e-01 -9.02523e-01 -9.30671e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.72000e+03 -9.16597e-01 -9.02523e-01 -9.30671e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.72800e+03 -9.16581e-01 -9.02484e-01 -9.30678e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.73600e+03 -9.16581e-01 -9.02484e-01 -9.30678e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.74400e+03 -9.16581e-01 -9.02484e-01 -9.30678e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.75200e+03 -9.16574e-01 -9.02467e-01 -9.30681e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.76000e+03 -9.16574e-01 -9.02467e-01 -9.30680e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.76800e+03 -9.16574e-01 -9.02467e-01 -9.30681e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.77600e+03 -9.16574e-01 -9.02467e-01 -9.30681e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.78400e+03 -9.16574e-01 -9.02467e-01 -9.30681e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.79200e+03 -9.16574e-01 -9.02467e-01 -9.30681e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.80000e+03 -9.16574e-01 -9.02467e-01 -9.30681e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.80800e+03 -9.16574e-01 -9.02467e-01 -9.30681e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.81600e+03 -9.16574e-01 -9.02467e-01 -9.30681e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.82400e+03 -9.16574e-01 -9.02467e-01 -9.30681e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.83200e+03 -9.16574e-01 -9.02467e-01 -9.30681e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.84000e+03 -9.16610e-01 -9.02554e-01 -9.30666e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.84800e+03 -9.16610e-01 -9.02554e-01 -9.30666e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.85600e+03 -9.16610e-01 -9.02554e-01 -9.30666e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.86400e+03 -9.16610e-01 -9.02554e-01 -9.30666e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.87200e+03 -9.16610e-01 -9.02554e-01 -9.30666e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.88000e+03 -9.16610e-01 -9.02554e-01 -9.30667e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.88800e+03 -9.16610e-01 -9.02554e-01 -9.30666e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.89600e+03 -9.16610e-01 -9.02554e-01 -9.30667e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.90400e+03 -9.16610e-01 -9.02554e-01 -9.30666e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.91200e+03 -9.16610e-01 -9.02554e-01 -9.30667e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.92000e+03 -9.16610e-01 -9.02554e-01 -9.30667e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.92800e+03 -9.16610e-01 -9.02554e-01 -9.30666e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.93600e+03 -9.16610e-01 -9.02554e-01 -9.30667e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.94400e+03 -9.16610e-01 -9.02554e-01 -9.30667e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.95200e+03 -9.16610e-01 -9.02554e-01 -9.30667e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.96000e+03 -9.16610e-01 -9.02554e-01 -9.30667e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.96800e+03 -9.16610e-01 -9.02554e-01 -9.30666e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.97600e+03 -9.16581e-01 -9.02497e-01 -9.30666e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.98400e+03 -9.16581e-01 -9.02497e-01 -9.30666e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01
9.99200e+03 -9.16581e-01 -9.02497e-01 -9.30666e-01 -9.16749e-01 -9.02855e-01 -9.30644e-01

